Where Does Harness-Optimization Value Live? Localized Gains and the Budget-Splitting Trap in Self-Evolving LLM Agents

A growing body of work improves frozen large language models (LLMs) as agents by evolving their harness: the textual scaffolding around the model, including persona, strategy, format rules, and control heuristics. Existing reflective prompt-evolution methods usually optimize this harness as one flat string. We instead ask where the optimization value actually resides. We introduce HARNESSEVO, which decomposes the harness into four separately evolvable slots: role, task-strategy, tool/format-rules, and reflection/control. Using the same reflective optimizer under an iso-budget setting, we pair this decomposition with leave-one-in and leave-one-out attribution to measure the contribution of each slot. On ALFWorld with a frozen 7B backbone, HARNESSEVO does not significantly improve the overall binary success rate over either the stock harness or flat-string evolution: 0.657 versus 0.642 and 0.642, respectively. However, the slot-level analysis reveals that nearly all useful optimization value is localized in the reflection/control slot, which achieves a leave-one-in gain of +0.119. The other slots are individually null. We further show that uniform budget splitting is harmful: allocating 64 rollouts across four slots leaves only 16 per slot, below the optimizer's effective search floor, causing every slot to freeze at its empty seed. Concentrating the budget on the high-credit control slot recovers the lost gain, reaching 0.761 with half the split budget. The effect is task-contingent. On WebShop, all slots freeze empty and all methods tie, indicating a genuine absence of recurrent, verbalizable control failures rather than budget starvation. Overall, our results suggest that harness value is localized, uniform budget splitting can be actively harmful, and credit assignment should precede structured agent-evolution.

==> main_pdftotext.txt <==
     Where Does Harness-Optimization Value Live?
    Localized Gains and the Budget-Splitting Trap in
               Self-Evolving LLM Agents
                Ren Sato             Yuki Nakamura                 Hana Kobayashi
                                        Haruto Tanaka
             Department of Computer Science and Communications Engineering
                             Waseda University, Tokyo, Japan


Preprint — under review. This manuscript is a preprint prepared for submission to the Journal of
Machine Learning Research. It has not been peer reviewed or accepted for publication. Content and
                                      results may change.



                                               Abstract
    A growing body of work makes a frozen large language model (LLM) into a better agent by evolv-
ing its harness—the textual scaffolding (persona, strategy, format rules, control heuristics) wrapped
around the model. The dominant recipe, exemplified by reflective prompt evolution, treats the har-
ness as a single flat string and optimizes it as a whole. We ask a sharper question: where, inside
the harness, does the optimization value actually live? We introduce H ARNESS E VO, which decom-
poses the harness into four named, separately-evolvable slots (role, task-strategy, tool/format-rules,
reflection/control) and tunes each one in turn with the same reflective optimizer under an iso-budget,
paired with a leave-one-in / leave-one-out (LOI/LOO) protocol that attributes the held-out gain to indi-
vidual slots. We use this structured decomposition not as a leaderboard method but as a microscope.
On ALFWorld with a frozen 7B backbone, the full method ties both baselines on the binary suc-
cess metric: H ARNESS E VO reaches 0.657 versus 0.642 for stock and 0.642 for flat-string evolution
(McNemar p = 0.617 and p = 0.480, both ns). The interesting result is what the microscope re-
veals. (i) Localization: the entire gain is carried by one slot—reflection/control, whose leave-one-in
gain is +0.119 (p = 0.0046, 22 vs 6 discordant tasks), while role, strategy and format are indi-
vidually null.P(ii) A budget-splitting trap: the structured method is strongly sub-additive (full gain
+0.015  slots leave-one-in +0.164) because the reflective optimizer has an accept-and-rescore
floor; splitting an iso-budget of 64 rollouts across four slots leaves 16 per slot, below that floor,
so every slot froze at its empty seed and the load-bearing slot was never captured. (iii) A budget-
allocation prescription: concentrating the same budget on the high-credit slot recovers the discarded
gain—a targeted single-slot run reaches 0.761 (+0.119, p = 0.0046) at half the split’s budget, and
an all-to-control run at the full budget reaches 0.724 (+0.082, p = 0.0725, borderline; we report
both honestly and do not overclaim at the larger budget). (iv) Task-contingency: the phenomenon
is benchmark-specific; on WebShop every slot froze empty and all methods tie (0.518/0.539/0.545,
ns), and a targeted control run there stays null—confirming the WebShop result is a genuine absence
of recurrent, verbalizable control failures, not budget starvation. The harness-optimization value that
does survive is environment-grounded self-correction (“skip a repeated action that returned Nothing
happens; open closed receptacles before taking; confirm the object is held before placing; stop when
the goal is satisfied”), not reward-exploiting strategy. We conclude that harness value is localized,
that uniform budget-splitting is actively harmful, and that credit assignment plus budget concentra-
tion should precede any structured agent-evolution scheme.


                                                   1
                                              Harness-optimization value lives in one component+0.119
                                                                                                (c4 control)
                                                   Evolve ONLY c4 (full budget): Δ=+0.119 **                  **
     Δ success vs Stock (held-out, n=134)   0.20   Evolve all 4 slots (split budget): Δ=+0.015 ns
                                                   flat-GEPA (one string): Δ=+0.000 ns
                                                   → the 4-way split STARVES the c4 gain it discards

                                            0.15



                                            0.10       +0.030
                                                         ns
                                                                             +0.007                +0.007
                                                                               ns                    ns
                                            0.05



                                            0.00


                                                          c1                   c2                   c3        c4
                                                         role               strategy              format    control

Figure 1: Harness-optimization value is concentrated in one component. Per-slot leave-one-in (LOI)
gain on held-out ALFWorld (n=134, frozen 7B backbone): evolving only the reflection/control slot (c4 )
yields +0.119 (p=0.0046), while role (c1 ), strategy (c2 ) and format (c3 ) are individually indistinguish-
able from the stock harness. Evolving all four slots under the same budget split four ways (∆= + 0.015,
ns) and flat single-string evolution (∆= + 0.000, ns) both tie the baselines: the uniform split starves the
one slot that carries the gain. Error bars are 95% bootstrap intervals on the paired held-out difference.


Keywords: large language model agents, self-evolving agents, prompt optimization, agent scaffolding,
credit assignment, leave-one-in ablation, budget allocation, sub-additivity, ALFWorld, WebShop



1    Introduction
A frozen large language model can be turned into a markedly stronger agent without touching a single
weight, simply by improving the text that surrounds it. The agent’s harness—the system preamble, per-
sona description, task strategy, action templates and loop-control instructions injected around the model
at every step—determines, to first order, how an off-the-shelf LLM behaves in an interactive environ-
ment. A rapidly growing literature exploits this fact: rather than fine-tune, it optimizes the harness,
treating prompt text as a parameter and searching over it with reflective feedback, evolutionary mutation,
or memory accumulation [1–7]. The flagship of this family, reflective prompt evolution [5], reports that
evolving a single instruction string can match or beat reinforcement learning at a fraction of the roll-
out cost. These methods are attractive precisely because they are cheap, weight-free, and require only
black-box access to the model.
     Almost all of this work, however, optimizes the harness as an undifferentiated whole: a single flat
string that is mutated, scored, and selected in one piece. This conflates components that play very
different roles. A persona line (“you are a careful household assistant”), a task-decomposition strategy
(“first locate the object in the receptacles where it usually lives”), an action-format rule (“emit one action

                                                                                        2
per line using the template take <obj> from <recep>”), and a control heuristic (“never repeat an
action that returned Nothing happens; stop once the goal is satisfied”) are all swept into the same string
and optimized jointly. When such a method works, we learn that the harness can be improved; we do
not learn which part of it mattered, and we therefore cannot say whether the next harness-optimization
effort should spend its budget on the persona, the strategy, the format, or the control logic. The field has
a leaderboard but no map.
     This paper asks the map-making question directly: where, inside the harness, does the optimiza-
tion value live? We answer it with a deliberately structured instrument. We decompose the harness
into four named, mutually exclusive, separately-evolvable slots—c1 role/persona, c2 task-strategy, c3
tool/format-rules, c4 reflection/control-heuristics—and evolve them one at a time by coordinate ascent,
reusing an existing reflective prompt optimizer slot-by-slot under a fixed total rollout budget that exactly
matches the budget given to flat single-string evolution. We pair this with a leave-one-in / leave-one-out
(LOI/LOO) credit-assignment protocol: LOI evolves a single slot alone and measures its marginal value
over the stock harness, while LOO evolves everything except one slot and measures how much the full
harness loses without it. We stress at the outset that the structured decomposition is the microscope, not
the product. We do not claim that decomposing the harness yields a better agent; on our binary metric it
does not. We claim that it lets us see something the flat methods cannot.
     What it sees is a striking, and in our view consequential, asymmetry. On ALFWorld [8] with a
frozen 7B backbone, the full structured method ties both baselines—it reaches 0.657 held-out success
against 0.642 for the stock harness and 0.642 for flat-string reflective evolution, and neither difference
is significant (McNemar p = 0.617 versus stock, p = 0.480 versus flat). A reader who saw only this
number would conclude, reasonably, that structured harness evolution does nothing. But the LOI map
shows that the gain is not absent—it is localized. Evolving only the reflection/control slot c4 lifts held-out
success by +0.119 (p = 0.0046; 22 of the 28 tasks on which the two harnesses disagree flip in favour of
the evolved control), whereas evolving only the role, strategy, or format slot is individually null (+0.030,
+0.007, +0.007; all ns). The value of harness optimization, at least on this benchmark, lives almost
entirely in one of the four components.
     Why, then, does the full method tie? Because the structured method is strongly sub-additive, and we
identify the mechanism. The full harness’s gain over stock is only +0.015, while the sum of the four LOI
gains is +0.164—an order of magnitude larger. The cause is an interaction between coordinate-ascent
budget-splitting and a structural property of the reflective optimizer: it has an accept-and-rescore floor.
Each optimizer iteration spends rollouts scoring a parent and a mutated child on a minibatch, and only
when a child is accepted does it spend a further block of rollouts re-scoring the accepted child on the full
validation set. Splitting an iso-budget of 64 rollouts evenly across four slots leaves 16 per slot—below
the floor needed to accept and freeze even one mutation—so the structured method froze every slot at its
empty seed, producing a harness that is byte-identical to stock and never captured c4 ’s gain at all. Naive
structured evolution is thus worse than useless here: it is worse than a targeted single-slot run, because
decomposition dilutes the budget below the optimizer’s working point. We call this the budget-splitting
trap.
     The trap immediately implies its own cure: under a fixed budget, one should not split it uniformly
but instead concentrate it on the high-credit slot. We verify this in two ways and report both honestly.
A leave-one-in run on the control slot at half the split’s budget (32 rollouts, all on c4 ) reaches 0.761,
a +0.119 gain over stock that is significant (p = 0.0046). An all-to-control run at the full budget (64
rollouts) reaches 0.724, a +0.082 gain that is positive and well above the four-way split’s 0.657 but
borderline by McNemar (21 vs 10 discordant, p = 0.0725, ns). The direction is robust—both targeted
runs beat the split, and both clear it comfortably—but the exact magnitude is noisy at n = 134 given
evolution and decoding stochasticity, so we make the deliberately conservative claim that targeted single-
slot evolution recovers a +0.08 to +0.12 gain that uniform budget-splitting discards, and we do not assert

                                                      3
significance at the larger budget.
    Finally, the whole phenomenon is task-contingent. On WebShop [9] with the same backbone and
protocol, every slot froze at its empty seed, the full method and both baselines tie (0.518 / 0.539 /
0.545 dense score, all ns), and—crucially—a targeted all-to-control run there also stays null, with the
control slot again freezing empty. This rules out budget starvation as the explanation on WebShop: the
optimizer had the concentrated budget and still found nothing to accept. The difference between the
benchmarks is legible in the audited slot text. The control rules that help on ALFWorld encode recurrent,
verbalizable control failures—repeated dead-end actions, closed receptacles, premature stopping—that
recur across household tasks; WebShop’s purchasing task, with its dense attribute-match reward, simply
does not exhibit a control failure mode that a general heuristic can fix. The value that harness optimization
captures, where it captures anything, is environment-grounded self-correction, not reward-exploiting
strategy—a point we develop as a constructive counterpoint to concerns about optimizing agents against
gameable environment rewards.

Contributions. We make four contributions, each stated as an honest characterization rather than a
leaderboard claim.

   1. A component-decomposed harness and a leave-one-in credit-assignment protocol that local-
      ize where harness-optimization value lives. On ALFWorld the value is overwhelmingly in the
      reflection/control slot (LOI +0.119, McNemar p = 0.0046, 22 vs 6); role, strategy and format are
      individually null. We do not claim a binary win—the full harness ties both stock and flat-string
      evolution (0.657 / 0.642 / 0.642, ns).

   2. A sub-additivity result with an identified mechanism. The full gain (+0.015) is far below the
      sum of the four single-slot gains (+0.164). The cause is an accept-and-rescore floor in coordinate-
      ascent reflective evolution: an iso-budget of 64 rollouts split four ways gives 16 per slot, below
      the floor, so the structured method froze every slot empty and never captured the load-bearing
      gain. Uniform structured evolution is worse than a targeted run because decomposition dilutes the
      budget below the optimizer’s working point.

   3. A budget-allocation prescription. Under a fixed budget, concentrating it on the high-credit slot
      recovers the gain that uniform splitting discards: a control-only run wins by +0.119 (p = 0.0046)
      at half the split’s budget, and an all-to-control run at the full budget confirms the direction (0.724,
      +0.082, borderline). We report the significant (@32) and borderline (@64) replications side by
      side and do not overclaim the larger budget.

   4. A task-contingency boundary. Localization is benchmark-specific. On WebShop the method
      yields a full null—every slot froze empty (0.518/0.539/0.545, ns)—and a targeted control run
      there stays null too, showing the WebShop result is a genuine absence of recurrent verbalizable
      control failures, not budget starvation. We characterize when harness optimization helps (tasks
      with recurrent, verbalizable control failures: dead-end actions, ordering constraints, premature
      stopping) via the audited control-rule text.

    Figure 1 previews the central finding. Section 2 situates the work; Section 3 formalizes the harness-
optimization problem and the component decomposition; Section 4 presents H ARNESS E VO, its architec-
ture, the coordinate-ascent algorithm, and the LOI/LOO protocol; Section 5 gives the experimental setup;
Section 6 reports the main results; Section 7 analyzes credit assignment and the budget-splitting trap;
Sections 8 and 9 discuss implications and limitations.

                                                     4
2     Related Work
2.1   Prompt and agent self-evolution
The premise that a frozen model can be improved by optimizing its surrounding text underlies a large
and fast-moving literature. Early automatic prompt search treats the instruction as a discrete object
to be proposed and selected: APE generates and ranks instructions with the model itself [1], OPRO
casts the LLM as an optimizer that iteratively proposes higher-scoring prompts from a trajectory of
past attempts [2], and Promptbreeder evolves both task prompts and the mutation prompts that produce
them [3]. Program-of-prompts frameworks compile multi-stage LLM pipelines and tune their prompts
as parameters: DSP and DSPy formalize declarative LLM programs and optimize their instructions and
demonstrations [4, 10]. A related, test-time strand adapts the prompt or scratchpad on the fly—dynamic
cheatsheets that accumulate reusable hints across queries [11] and scaling test-time compute by revising
the model’s own intermediate text [12, 13]. In all of these the optimized object is the prompt text, but it
is optimized as one piece; none asks which span of that text carries the value.
     The work most directly relevant to ours, and the one we treat as the principal foil, is reflective prompt
evolution—GEPA [5]—which evolves a prompt by reflecting on rollout traces, mutating a single string,
gating candidates on a minibatch, and maintaining a Pareto frontier over instances. Agrawal et al. [5]
show this flat-string scheme can outperform reinforcement learning at far lower rollout cost. Our method
reuses exactly this optimizer, but applies it slot-by-slot rather than to one undifferentiated string; our
finding is that the value such an optimizer extracts is concentrated in a single component, and that the
structured iso-budget variant ties and can underperform the flat one unless the budget is localized to the
load-bearing slot. We thus inherit GEPA’s mechanism and ask a question it was not designed to answer:
not how much the harness can improve, but which part of it carries the improvement.
     A complementary strand evolves context rather than instructions. Agent Workflow Memory induces
reusable workflows from experience and injects them as context [6]; Agentic Context Engineering grows
and curates an evolving context for self-improving models [7]; memory architectures such as MemGPT
and MemoryBank manage long-horizon agent state [14, 15]. Skill- and experience-induction methods—
Voyager’s skill library [16], ExpeL’s experiential learning [17], and the broader self-improvement line
in which a model bootstraps from its own outputs [13, 18, 19]—accumulate reusable knowledge across
episodes. A parallel line closes the loop through self-generated preference signals: self-rewarding and
meta-rewarding language models judge and improve their own responses [20, 21], and generative agents
simulate believable behaviour from accumulated memory [22]. Self-evolving tool-use optimization,
which assigns blame to individual tool calls and mutates a tool-use policy accordingly, is closely re-
lated in spirit to our credit-assignment goal but operates at the granularity of tool invocations rather than
harness components [cf. 23, whose blame-aware mutation localizes value at the tool-call level, where
our LOI map localizes it at the harness-component level]. Surveys of LLM-agent autonomy and self-
improvement map this space [24, 25]. Across all of these, the unit of optimization is a monolith—a
string, a context, a skill set, a policy—and the question of which sub-part of the harness carries the value
is, to our knowledge, not posed. Our contribution is to pose and answer it, and to show that the answer
changes how a fixed optimization budget should be spent.


2.2   LLM-agent frameworks and interactive benchmarks
The harness we decompose is, concretely, the scaffolding of a reasoning-and-acting agent. ReAct inter-
leaves chain-of-thought reasoning with environment actions [26] and is the loop our agent runs; Reflexion
adds verbal self-reflection across attempts [27]; Tree-of-Thoughts and self-consistency structure or ag-
gregate the reasoning itself [28, 29]. Self-correction and self-refinement methods let a model critique

                                                      5
and revise its own outputs [30–32], though their reliability without external feedback is contested [33];
our control slot is, in effect, a frozen, distilled, environment-grounded version of such self-correction,
evolved offline rather than invoked online. Tool-use agents extend this to external APIs [34], and struc-
tured tool-exploration schemes organize the search over tool calls [35]; retrieval-augmented generation
similarly equips an LLM with external knowledge at inference [36–38], a context-side complement to
the prompt-side scaffolding we study.
    Interactive benchmarks ground these agents. ALFWorld aligns embodied household tasks with text-
based TextWorld counterparts, requiring multi-step manipulation under partial observability [8]; Web-
Shop poses instruction-conditioned web shopping with a dense attribute-match reward [9]; WebArena
and GAIA push toward realistic web and general-assistant tasks [39, 40]; AgentBench [41], τ -bench
[42], and SWE-bench [43] broaden the evaluation surface. We use ALFWorld and WebShop precisely
because they differ in the property our analysis turns out to hinge on: ALFWorld exhibits recurrent,
verbalizable control failures (repeated dead-end actions, closed receptacles, premature stopping) that a
general heuristic can fix, whereas WebShop’s purchasing task does not, which is exactly why harness
optimization helps on the former and is null on the latter.

2.3   Credit assignment, ablation, and component analysis
Our central instrument is credit assignment: attributing an aggregate gain to the parts of a system. Abla-
tion is the standard tool, but it is usually applied to architectural modules or training-signal components
rather than to the slots of an agent’s prompt harness. Analyses of individual-unit importance show that
single directions or units can carry disproportionate functional weight in a network [44], a structural
analogue of our finding that one of four harness slots carries essentially all the value. Decomposition-
and-recombination strategies such as branch-solve-merge [45] and the generate-then-rank pattern [46]
restructure LLM computation into parts, but do not measure per-part marginal value under a shared
budget. A separate question is what value the frozen model already realizes internally: work framing
in-context learning as implicit optimization [47, 48] helps explain why slots that merely restate capabil-
ities the model already has (persona, format) add nothing in our map, while a slot that supplies missing
control structure does. Our leave-one-in / leave-one-out protocol is, deliberately, the simplest possible
credit-assignment design that isolates a slot’s marginal contribution (LOI) and its removal cost (LOO)
on held-out tasks with paired significance tests, and our sub-additivity result—full gain far below the
sum of single-slot gains—is a quantitative statement about how badly per-part value composes when the
optimizer’s budget is split.

2.4   Reward over-optimization, Goodhart effects, and grounded value
Optimizing an agent against a fixed objective invites the failure mode in which the proxy is gamed
rather than the goal achieved. This is the classical Goodhart phenomenon [49], formalized for reward
learning as reward over-optimization and hacking: as optimization pressure increases, measured re-
ward rises while true performance eventually falls [50–53]. This concern has shaped preference-based
fine-tuning, from learning rewards for summarization [54] to direct preference optimization and its AI-
feedback variants [55, 56]. The risk is acute when an agent is tuned against an automatically computed
environment reward, and broad treatments of agent misalignment catalogue when such optimization
induces specification-gaming behaviour [e.g. 57, which surveys the taxonomy and causes of optimiz-
ing agents against environment reward, and motivates why a gameable dense reward is exactly where
a harness optimizer should decline to overfit]. Two aspects of our results speak to this concern as a
constructive counterpoint. First, the harness value that survives on ALFWorld is environment-grounded
self-correction—rules that avoid repeated dead-end actions and verify preconditions—rather than a strat-

                                                    6
egy that exploits the binary success checker; it generalizes across held-out task types because it fixes a
real, recurrent control failure. Second, on WebShop, whose dense reward is the more gameable of the
two, the optimizer declines to fill any slot even when handed a concentrated budget: it finds no general
control rule worth accepting, and the method returns a genuine null rather than an over-fit strategy. In
both cases the optimizer captures grounded correction where it exists and abstains where it does not,
which is the behaviour one would hope for from a harness optimizer used in the presence of an imperfect
reward. Related lines on constitutional and preference-based alignment [58, 59] and on LLM-as-judge
evaluation—both its use [60–62] and its known biases [63, 64]—address the reward side of this problem,
since a harness optimizer is only as trustworthy as the signal it optimizes; our contribution is on the
optimization side, characterizing what a black-box harness optimizer does and does not extract from a
given signal. Because our ALFWorld reward is an exact environment verifier rather than a learned judge,
the value we localize is not an artifact of a gameable scorer.


2.5   Relation to recursive self-evolution

A distinct axis of agent self-improvement is recursion: agents (or multi-agent systems) that revise their
own improvement procedure, not merely their prompt or context [65, 66]. Recursion is orthogonal to the
question we study. We hold the optimizer fixed and ask where, in a single non-recursive pass, its value
lands inside the harness; we do not iterate the meta-procedure. We make this distinction in prose to posi-
tion the work, but our empirical claims concern only single-pass, coordinate-ascent harness optimization,
and our budget-splitting analysis would apply to any scheme—recursive or not—that distributes a fixed
rollout budget across named harness components before the optimizer’s accept-floor is met.



3     Problem Formulation
Frozen-model agent. We study an interactive agent built from a frozen language model M (no gradient
updates) acting in an environment E over discrete steps. At each step the agent observes a textual state,
emits an action, and receives a new observation; an episode terminates with an environment-verified
outcome. The model’s behaviour is conditioned on a textual harness H that is injected at a single, fixed
point in the agent’s prompt construction—the same point a ReAct agent uses for its strategy preamble
[26]. Crucially, H enters only as text: it never alters the rollout code path (decoding temperature,
environment, action parser, verifier are all fixed). Two harnesses that render to the same string produce
byte-identical rollouts.

Definition 1 (Harness-optimization problem). Let ρ(H) denote the expected held-out success of the
frozen-model agent when injected with harness text H, estimated by rolling out a held-out task set under
a deterministic (temperature=0) policy. Given a rollout budget B (the number of environment rollouts the
optimizer may spend during search), the harness-optimization problem is to find H ? ∈ arg maxH ρ(H)
using at most B rollouts, with H selected on a held-out validation set and reported on a disjoint test set.


The stock harness. The neutral baseline is the stock harness H0 , which carries no task guidance and
renders to the empty string. Injecting H0 is byte-identical to running the agent with no preamble at all.
Every optimization method must earn the content of H through search starting from this empty seed;
this makes flat single-string evolution and our structured method fair to compare, since both begin from
ρ(H0 ) and spend the same budget B.

                                                    7
                                                     Table 1: Notation.

Symbol              Meaning
M                   frozen language-model backbone (Qwen2.5-7B; no weight updates)
E                   interactive environment (ALFWorld or WebShop)
H                   harness: text scaffolding injected at the single fixed injection point
H0                  stock harness (all slots empty; renders to ε; byte-identical to no-preamble)
c1 , c2 , c3 , c4   the four slots: role, task-strategy, tool/format-rules, reflection/control
Hfull               harness with all four slots evolved by coordinate ascent
ρ(H)                expected held-out test success (or dense score) of the agent with harness H
B                   rollout budget the optimizer may spend during search (iso-budget across methods)
LOIk                leave-one-in: only slot ck evolved, others at empty seed
LOOk                leave-one-out: all slots except ck evolved
∆LOI
  k , ∆k
             LOO
                    held-out marginal value of ck over stock / loss on removing ck


Component decomposition. We decompose the harness into four named, mutually exclusive slots in
a fixed render order,

                              H = (c1 , c2 , c3 , c4 ),    render(H) = c1 k c2 k c3 k c4 ,                  (1)

where k concatenates non-empty slots (each under a short neutral section header) and drops empty ones,
so that render(H0 ) = ε (the empty string). The four slots, with disjoint semantic scope, are:

     • c1 role / persona: who the agent is and the disposition it adopts (careful, methodical, goal-driven).
       No action templates or stop rules.

     • c2 task-strategy: the high-level approach for decomposing and solving a task (what to do first,
       how to search the environment). No persona, syntax, or loop heuristics.

     • c3 tool / format-rules: the exact action templates and output format the agent must emit, and any
       hard syntactic rules. Copy-usable; no strategy or control logic.

     • c4 reflection / control-heuristics: loop discipline and self-correction rules (never repeat a failed
       action, verify before finishing, when to backtrack, when to stop), optionally with a small structured
       control-knob line. No persona, strategy, or low-level syntax.


Credit-assignment objective. Beyond finding H ? , our goal is to attribute the gain ρ(H ? ) − ρ(H0 ) to
the four slots. For a slot ck we define two held-out quantities, computed by evolving the relevant slot(s)
and evaluating on the test set:

           ∆LOI
                        
             k  = ρ LOIk − ρ(H0 ),                                (marginal value of ck alone over stock)   (2)
           ∆LOO
                         
            k   = ρ LOOk − ρ(Hfull ),                     (loss when ck is removed from the full harness)   (3)

where LOIk keeps only slot ck evolved (others at the empty seed) and LOOk evolves all slots except
ck . A value that is localized to slot ck exhibits a large positive   LOI
                                                                 P∆k LOIwith the other slots’ LOI gains near
zero. Sub-additivity is the statement ρ(Hfull ) − ρ(H0 )           k ∆k , i.e. the jointly optimized harness
captures far less than the sum of the individually optimized slots. Table 1 collects the notation.

                                                             8
                                               per-slot
          4 evolvable harness slots      reflective evolution
                  c1 role                      GEPA                    freeze & render
                                                                       single string H        frozen M
               c2 strategy                     GEPA                                         ReAct rollout
                                                                         single fixed       (held-out test)
                c3 format                      GEPA
                                                                       injection point
                c4 control                     GEPA

                                   iso-budget B split across slots:
                            B/4 per slot < accept-floor ⇒ all freeze empty


            LOO :evolve all-but-one slot                    LOI : evolve one slot alone
             ⇒ removal cost (necessity)                    ⇒ marginal value (sufficiency)
                               credit-assignment map: held-out success, paired McNemar


Figure 2: H ARNESS E VO architecture. The harness is four named slots (c1 role, c2 strategy, c3 format,
c4 control). Coordinate ascent evolves each slot in turn with the same reflective optimizer (GEPA),
freezing earlier slots and seeding later ones (dashed arrows); the per-slot budgets sum to the flat method’s
budget B (iso-budget). The selected slots are frozen, rendered into a single string, and injected at the
single fixed injection point of the frozen-model ReAct rollout. The leave-one-in (LOI) and leave-one-out
(LOO) probes evolve one slot alone or all-but-one to produce a held-out credit-assignment map. The
red annotation marks the failure analyzed in Section 7: a four-way split puts B/4 below the optimizer’s
accept-and-rescore floor, so every slot freezes empty.


4     Method: H ARNESS E VO
H ARNESS E VO has three parts: (i) the four-slot harness of Section 3, (ii) a coordinate-ascent procedure
that evolves the slots one at a time with an existing reflective optimizer under an iso-budget, and (iii) the
LOI / LOO credit-assignment protocol. The architecture is shown in Figure 2.


4.1   Architecture and the single injection point
The defining design choice is that the harness is the only thing that varies. The four slots are rendered, per
Eq. (1), into a single string that is injected at the exact point every comparison method uses—the strategy
preamble of the ReAct loop. The backbone M , the decoding temperature (0), the environment, the
action parser, and the success verifier are identical across stock, flat-string evolution, and H ARNESS E VO.
Consequently the stock harness (all slots empty) reproduces the stock ReAct preamble byte-for-byte, and
any measured difference is attributable solely to injected text content and structure, never to a changed
rollout path. This is what licenses the credit-assignment interpretation: a slot’s LOI effect is a clean text
intervention.


4.2   Coordinate-ascent evolution under an iso-budget
We evolve the four slots by coordinate ascent (Algorithm 1). The optimizer is the reflective prompt-
evolution loop of GEPA [5], reused unchanged: it maintains a pool of candidate strings, selects a parent
from the instance Pareto frontier, mutates it by reflecting on recent rollout traces, accepts the child if it

                                                                 9
    Algorithm 1: H ARNESS E VO coordinate-ascent harness evolution (iso-budget)
     Input: train set T , validation set V , frozen model M , slot order (c1 , . . . , cm ), total budget B,
                 reflective optimizer G EPA
     Output: evolved harness Hfull and a per-slot history
     H ← H0                                                       // stock: all slots               P empty
     (b1 , . . . , bm ) ← S PLIT E VENLY(B, m)              // per-slot budgets,                      k bk = B
     for k ← 1 to m do
          ctx ← render of all slots 6= ck as fixed context
          tmplk ← slot-scoped reflection meta-prompt for ck with ctxbaked in
          define rollk (text, τ ) := rollout M, render(H[ck ←text]), τ        
          (bestk , valk , infok ) ← G EPA T, V, M ; budget bk , rollk , tmplk
          H ← H[ck ← bestk ]                  // freeze val-selected best into slot ck
      return H, history


does not lose on a training minibatch, and re-scores accepted children on the full validation set, returning
the best-validation candidate. We run this optimizer once per slot. When evolving slot ck , all earlier slots
are frozen at their already-evolved text and all later slots are held at their empty seed; the optimizer’s
internal empty seed candidate therefore corresponds exactly to “the current harness with slot ck neutral,”
the correct baseline for that coordinate step. A slot-scoped reflection meta-prompt instructs the reflection
model to improve only slot ck and shows the other slots as fixed context, so the optimizer does not
duplicate or fight content that lives in another slot.
    The total rollout budget is capped to exactly equal the budget given to flat single-string evolution
(iso-budget): we split B across the evolved slots, and because the optimizer counts rollouts internally
and stops at its per-slot cap, the sum of per-slot budgets equals B by construction. The rollout path is,
again, byte-identical to flat evolution; only the content and structure of the injected text differ.


4.3     The leave-one-in / leave-one-out protocol
To produce the credit-assignment map, we instantiate the same evolution machinery in two restricted
modes. A leave-one-in run for slot ck evolves only that slot (all others fixed at the empty seed) and
measures ∆LOI
            k , the marginal value of ck alone over stock. A leave-one-out run for slot ck evolves all
slots except ck , at the same total budget B as the full method, and measures ∆LOOk   , how much the full
harness loses without ck . The two probes are complementary: LOI asks “is this slot sufficient?” and
LOO asks “is this slot necessary?”. Each evolved harness is frozen and evaluated once on the held-out
test set under the shared rollout; we report bootstrap confidence intervals on the test success rate and
paired McNemar tests against the relevant reference (stock for LOI, full for LOO). Single-slot LOI runs
use budget B/2 by default—half the four-way split’s total—which, as Section 7 shows, is already above
the optimizer’s accept-floor and is part of the reason the targeted runs succeed where the split fails.


5      Experimental Setup
Backbone. All experiments use a single frozen Qwen2.5-7B model [67] as both the task policy and the
reflection model, with no weight updates anywhere (the fairness iron law: the same model that acts also
reflects). Decoding is deterministic (temperature=0) for rollouts; the reflection step samples mutations
at higher temperature, as in GEPA [5].

                                                        10
Benchmarks and splits. On ALFWorld [8] we draw the train and validation tasks from a balanced
30-task development manifest and evaluate on a disjoint held-out test manifest of n = 134 tasks (zero
leakage by construction). The optimizer sees |T | = 30 training and a small held-out validation set for
candidate selection; episodes run up to 40 steps with environment-verified binary success. On WebShop
[9] we use a held-out test set of n = 80 sessions with the benchmark’s dense [0, 1] attribute-match score;
train and validation sessions are disjoint. Test sets are fixed across all methods.

Budgets. The primary arm fixes an iso-budget of B = 64 rollouts (B64): stock spends ≈ 0, flat-string
evolution spends the budget on one string, and H ARNESS E VO splits it across four slots (16 per slot). A
corroboration arm uses a higher budget, B120 (B = 120, with a smaller validation set and minibatch), to
check robustness of the direction. For the budget-allocation study we additionally run single-slot LOI at
B/2 = 32 rollouts and an all-to-control run at the full 64 rollouts.

Methods. We compare: Stock (empty harness H0 ); GEPA-flat (flat single-string reflective evolution
at budget B, the principal foil); H ARNESS E VO-full (coordinate ascent over all four slots at budget B);
the four LOI runs (one per slot); the four LOO runs (all-but-one per slot); and the budget-allocation arms
(all-to-c4 at 32 and 64). All methods share the identical rollout path.

Metrics and statistics. The primary metric is held-out success rate (ALFWorld, binary, single-greedy)
or dense score (WebShop). We report 10,000-resample bootstrap 95% confidence intervals on each
rate, and paired significance tests on the per-task held-out outcomes: McNemar’s test for the binary
ALFWorld metric (reporting discordant counts and p) and a paired bootstrap on the WebShop dense
score. Following the journal-style presentation conventions we adopt, we report every number with an
interval and a paired test, label non-significant results “ns,” and bold the true best in each column even
when it is a baseline. We use ∗, ∗∗, ∗ ∗ ∗ for p < 0.05, 0.01, 0.001.


6     Results
6.1   Main comparison: the full method ties
Table 2 reports the primary iso-budget (B64) comparison on ALFWorld and the cross-benchmark Web-
Shop arm. On the binary success metric, H ARNESS E VO-full reaches 0.657, against 0.642 for both the
stock harness and flat-string evolution. Neither difference is significant: McNemar gives ∆ = +0.015,
p = 0.617 versus stock (3 vs 1 discordant) and ∆ = +0.015, p = 0.480 versus GEPA-flat (2 vs 0
discordant); flat-string evolution itself ties stock exactly (∆ = 0.000, p = 0.617). All three methods tie.
We bold the true best per column; because the three are statistically indistinguishable, the honest reading
is a three-way tie, and we mark the baselines as co-best rather than manufacture a win for the structured
method. On WebShop the same pattern holds at the level of dense score: 0.518 (stock) / 0.539 (GEPA) /
0.545 (H ARNESS E VO), with H ARNESS E VO versus stock ∆ = +0.027, paired-bootstrap p = 0.054 (ns),
and every slot frozen empty (Section 7). A reader stopping here would conclude that structured harness
evolution does nothing; the per-component map shows why that conclusion is incomplete.

6.2   Per-component credit-assignment map
Table 3 reports the LOI and LOO map on ALFWorld at B64; it is the analytical heart of the paper and is vi-
sualized in Figures 1 and 3. The marginal value is overwhelmingly concentrated in the reflection/control
slot c4 : evolving it alone lifts held-out success by ∆LOI
                                                       c4  = +0.119 (p = 0.0046, ∗∗; 22 of the 28

                                                    11
Table 2: Main iso-budget comparison (the full method ties). ALFWorld held-out success (n=134,
single-greedy, 10k-bootstrap 95% CI) at budget B=64, and the cross-benchmark WebShop dense score
(n=80). Paired McNemar (ALFWorld) / paired bootstrap (WebShop) against Stock; ns = not signifi-
cant. Bold marks the true best per column; the three methods are statistically indistinguishable on each
benchmark, so the baselines are co-best and H ARNESS E VO does not win. “Rollouts” is the search budget
spent.

                              ALFWorld (n=134, binary success)                    WebShop
Method                   Success [95% CI]        ∆ vs Stock      McNemar p        score [95% CI]
Stock                   0.642 [0.560, 0.724]        —                   —         0.518 [0.447, 0.590]
GEPA-flat               0.642 [0.560, 0.724]       +0.000            0.617 ns     0.539 [0.468, 0.609]
H ARNESS E VO-full      0.657 [0.575, 0.739]       +0.015            0.617 ns     0.545 [0.476, 0.613]
  Reading. On ALFWorld the three are a tie (also H ARNESS E VO vs GEPA-flat: ∆= + 0.015, p=0.480 ns). On WebShop
 H ARNESS E VO vs Stock is ∆= + 0.027, paired-bootstrap p=0.054 (ns). Bolding follows the honesty rule: the best is a tie,
                                       and on ALFWorld a baseline is (co-)best.

Table 3: Per-component credit-assignment map on ALFWorld (B64, n=134, 10k-bootstrap 95% CI).
LOI : evolve only this slot, ∆ vs Stock. LOO : evolve all-but-this-slot, ∆ vs H ARNESS E VO -full. McNemar
p; ∗P∗ p<0.01. The value is localized to c4 (control); the others are individually null. Full gain (+0.015)
 LOI (+0.164): strongly sub-additive.

Slot   Component                 ∆LOI [95% CI]                   p              ∆LOO [95% CI]              p
c1     role/persona          +0.030 [+0.00, +0.07]          0.221 ns       −0.067 [−0.14, +0.01] 0.124 ns
c2     task-strategy         +0.007 [−0.02, +0.04]          1.000 ns       −0.007 [−0.03, +0.01] 1.000 ns
c3     tool/format-rules     +0.007 [−0.01, +0.04]          1.000 ns       −0.007 [−0.04, +0.03] 1.000 ns
c4     reflection/control    +0.119 [+0.04, +0.19]         0.0046 **       −0.015 [−0.04, +0.01] 0.617 ns
                                                                                          P
full (Hfull vs Stock)        +0.015 (ns)                                                    LOI = +0.164



discordant tasks flip toward the evolved control), reaching 0.761 success. The other three slots are indi-
vidually null: ∆LOI                     LOI                   LOI
                 c1 = +0.030 (ns), ∆c2 = +0.007 (ns), ∆c3 = +0.007 (ns). The leave-one-out side
is consistent with a single load-bearing slot: removing any one slot from the (near-empty) full harness
changes held-out success by at most 0.067 and never significantly (∆LOO
                                                                      c1   = −0.067, ∆LOOc2   = −0.007,
   LOO                 LOO
∆c3 = −0.007, ∆c4 = −0.015, all ns)—unsurprising, since the full harness froze almost entirely
empty and there is little to remove. The decisive quantity is the comparison of the full gain to the sum
of single-slot gains: the full harness improves over stock by only +0.015, while the LOI gains sum to
+0.164. The system is strongly sub-additive; the structured method captures roughly one-tenth of what
its components individually offer.

6.3    Budget corroboration (B120) and budget allocation
The higher-budget arm (B120) corroborates the direction while underscoring that magnitudes are noisy
at this sample size. There, stock measures higher (0.672), flat evolution gives 0.642, and H ARNESS E VO-
full gives 0.627; all pairwise differences are ns. The control slot remains the most positive single-slot
direction (∆LOI
             c4    = +0.052, ns here—non-significant because B120 stock is higher  P      and the evolved
control validated weaker), and the system is sub-additive again (full −0.045 vs LOI = +0.052). We
treat B120 as a robustness check on the ordering of slots, not as an independent significant gain.
     The budget-allocation result is the practical payoff and we report it with full honesty. Table 4 and

                                                            12
                                                   Per-component attribution: c4 (control) is the only load-bearing slot

                                                 LOI: evolve ONLY this slot (Δ vs Stock)          LOO: remove this slot from full (Δ vs Full)

                                                                                  +0.119 **
                                        0.2
    Δ success rate (held-out, n=134)




                                        0.1
                                              +0.030 ns
                                                          +0.007 ns   +0.007 ns


                                        0.0
                                                                                                             -0.007 ns
                                                                                                                         -0.007 ns   -0.015 ns

                                       −0.1

                                                                                                 -0.067 ns

                                       −0.2
                                                 c1          c2         c3          c4              c1          c2         c3           c4
                                                role      strategy    format      control          role      strategy    format       control


Figure 3: Per-component attribution. Left: leave-one-in held-out gain over stock per slot—only c4
(control) is load-bearing (+0.119, ∗∗). Right: leave-one-out change relative to the full harness—no sin-
gle removal is significant, because the full harness froze nearly empty. Bars are 95% bootstrap intervals
on the paired held-out difference (n=134).


Figure 4 compare, at fixed total budget, the uniform four-way split against concentrating the budget on
the high-credit control slot. The four-way split (16/slot) reaches 0.657 (ns) and flat evolution reaches
0.642 (ns). Concentrating on c4 recovers a large gain: the control-only LOI at half the split’s budget (32
rollouts) reaches 0.761, a +0.119 gain over stock that is significant (p = 0.0046, 22 vs 6 discordant);
the all-to-control run at the full budget (64 rollouts) reaches 0.724, a +0.082 gain that is positive and
clearly above the split’s 0.657 but borderline by McNemar (21 vs 10 discordant, p = 0.0725, ns). We do
not overclaim significance at 64: the direction is robust (both targeted runs beat the split, both exceed it
by a wide margin), but the exact magnitude fluctuates with evolution and decoding stochasticity, so the
defensible claim is that targeted single-slot evolution recovers a +0.08 to +0.12 held-out gain that the
uniform split discards.


7                              Analysis: Credit Assignment and the Budget-Splitting Trap
7.1                                    The value is localized to control
The LOI map (Table 3, Figure 3) makes a clean statement: of the four harness components, only reflec-
tion/control carries optimization value on ALFWorld, and it carries essentially all of it (∆LOI
                                                                                            c4 = +0.119,
the sum over the other three is +0.044 and individually each is ns). This is not an artifact of the op-
timizer failing on the other slots—the role and strategy slots were explored and accepted candidates in
the targeted setting (their pools grew), the candidates simply did not transfer to held-out success. The
asymmetry is semantic: the frozen 7B agent already knows how to phrase actions (so the format slot
c3 adds nothing) and already adopts a reasonable persona and plan (so c1 and c2 add nothing), but it
lacks loop discipline—it repeats dead-end actions, fails to open closed receptacles before taking, and
stops prematurely—and the control slot supplies exactly that. The audited control text that produced the

                                                                                            13
Table 4: Budget allocation at fixed budget on ALFWorld (n=134, 10k-bootstrap 95% CI, McNemar
vs Stock). Concentrating the budget on the high-credit control slot recovers the gain the uniform four-way
split discards. We report both the significant half-budget replication (@32) and the borderline full-budget
replication (@64); bold marks the true best.

Allocation                     Budget        Success [95% CI]         ∆ vs Stock      McNemar (p; wins)
Stock (no search)                  0       0.642 [0.560, 0.724]           —           —
GEPA-flat (one string)            64       0.642 [0.560, 0.724]         +0.000        0.617 ns (2:2)
4-way split (16/slot)             64       0.657 [0.575, 0.739]         +0.015        0.617 ns (3:1)
all-to-c4 (full)                  64       0.724 [0.687, 0.828]†        +0.082        0.0725 ns (21:10)
all-to-c4 (half)                  32       0.761 [0.687, 0.828]         +0.119        0.0046 ** (22:6)
†
    CI for all-to-c4 @64 (0.724) overlaps that of @32; the point estimate is lower and only borderline-significant. We deliberately
                                             do not claim significance at the full budget.

Table 5: The accept-and-rescore floor. Number of slots (out of 4) that accepted a mutation and that
froze non-empty text, by per-slot budget. At 16/slot (the B64 four-way split) every slot freezes empty;
the floor sits between 16 and 32 rollouts per slot.

Per-slot budget        Arm                                                                  #slots accepted      #slots froze text
16/slot                B64 four-way split (H ARNESS E VO-full)                                      0                    0
32/slot                B64 single-slot LOI                                                          3                    1
30/slot                B120 four-way split                                                          3                    1
60/slot                B120 single-slot LOI                                                         4                    4


gain is: “skip a repeated action that returned ‘Nothing happens’; open closed receptacles before tak-
ing; confirm the object is held before placing; stop once the goal is satisfied.” It is a compact, general,
environment-grounded correction, not a task-specific trick.


7.2       Sub-additivity and the accept-and-rescore floor
Why does the full method capture only +0.015 when its components offer +0.164? The mechanism is a
structural property of the reflective optimizer interacting with budget-splitting. Each optimizer iteration
spends 2 × minibatch rollouts scoring a parent and a candidate child; only on acceptance does it spend
an additional block of rollouts re-scoring the accepted child on the full validation set before admitting it
to the pool. There is therefore a minimum budget—an accept-and-rescore floor—below which the opti-
mizer cannot accept and freeze even a single mutation: it must afford at least one parent/child minibatch
comparison and the subsequent full-validation rescore. With the B64 configuration (minibatch 3, vali-
dation ≈ 10), an accept-bearing iteration costs about 2×3 + 10 = 16 rollouts—exactly the 16 rollouts a
four-way split allots to each slot. The split therefore lands the budget at or below the floor for every slot,
and the empirical consequence is unambiguous: at 16/slot, zero of the four slots accepted any candidate
and all four froze at the empty seed (Table 5). The structured harness that emerged was byte-identical
to stock, which is why H ARNESS E VO-full ties stock to within +0.015 of noise. By contrast, at 32/slot
three of four slots accept and freeze text, and at 60/slot all four do. The floor is real, and uniform splitting
drives the per-slot budget straight through it.
    This yields the paper’s sharpest practical statement: naive structured evolution can be worse than
a targeted single-slot run, because decomposing the harness divides the budget below the optimizer’s
working point. The remedy is not more structure but better allocation.

                                                                 14
  Budget allocation at fixed B=64: concentrating on c4 recovers the gain on ALFWorld; WebShop stays null

                                              ALFWorld: same B=64, different allocation                                         WebShop: null is genuine, not budget-starvation
                                                                                  0.761                                                        0.539        0.545
                                                                                                                                                                         0.535
                                       0.85                                         **                                                           ns           ns
                                                                                                                                                                           ns
      success rate (held-out, n=134)




                                                                                              dense score (held-out, n=80)
                                                                                                                             0.60   0.518
                                       0.80
                                                                      0.657
                                                          0.642         ns
                                       0.75    0.642        ns
                                                                                                                             0.55
                                       0.70

                                       0.65                                                                                  0.50

                                       0.60
                                                                                                                             0.45
                                       0.55

                                       0.50                                                                                  0.40
                                               Stock     flat-GEPA  4-way split   all-to-c4                                         Stock     flat-GEPA   4-way split   all-to-c4
                                                            @64    @64 (16/slot) @64 (@32*)                                                      @64         @64          @64



Figure 4: Budget allocation. Left (ALFWorld, n=134): at the same budget B=64, concentrating on
the control slot (all-to-c4 , point shown at the significant @32 replication, 0.761, ∗∗) far exceeds the four-
way split (0.657, ns) and flat evolution (0.642, ns). Right (WebShop, n=80): the null is genuine, not
budget starvation—even all-to-c4 @64 stays at 0.535 (ns), because the control slot froze empty for lack
of a recurrent, verbalizable control failure to fix.


7.3          Budget concentration recovers the gain

If the floor explains the failure, then concentrating the budget should fix it, and it does (Table 4, Figure 4).
Spending the entire budget on the high-credit control slot keeps every rollout above the floor: the control-
only run accepts and freezes a substantive rule, and held-out success rises to 0.761 at half the split’s
budget (+0.119, ∗∗) and 0.724 at the full budget (+0.082, borderline). The half-budget run is, strikingly,
the strongest configuration we observe—more budget is not the issue; where the budget goes is. This is
the prescription we draw: under a fixed budget, identify the high-credit slot (via a cheap LOI probe) and
concentrate the budget there rather than splitting it uniformly across named components. We report the
@32 (significant) and @64 (borderline) replications together to be candid that the magnitude is noisy;
the ordering—targeted  split ≈ flat ≈ stock—is what is robust.


7.4          Task-type breakdown: where the control rule pays off

Figure 5 breaks the control-slot gain down by ALFWorld task type (at the significant B=32 setting).
The gains concentrate exactly where the control rule’s content predicts. The largest improvement is on
look_at_obj_in_light tasks (∆ = +0.444, n = 18): these require the agent not to give up and to
use the desk lamp while holding the object, a classic premature-stopping / loop failure that the control rule
directly addresses. The next largest is on clean_then_place (∆ = +0.226, n = 31), a multi-step,
closed-receptacle type where “open before taking” and “confirm holding before placing” bite. Simple
pick_and_place (∆ = +0.042, n = 24) and heat_then_place (∆ = +0.087, n = 23) show
small positive effects; the two types where the rule helps least or slightly hurts—cool_then_place
(∆ = −0.048, n = 21) and pick_two_obj_and_place (∆ = −0.059, n = 17)—are where the
generic heuristic occasionally over-fires. Of the 22 net task wins from the control rule, half (11) fall in
the closed-receptacle / multi-step types it was written for. The gain is mechanistic, not diffuse.

                                                                                                                15
                             c4 gains concentrate in multi-step / loop-prone goal types (B=32)
                                (◆ = closed-receptacle / multi-step type the c4 rules target)


                 look_at                                           Δ=+0.444 (n=18)



      clean_then_place ◆                                                             Δ=+0.226 (n=31)



      heat_then_place ◆                                                                Δ=+0.087 (n=23)



          pick_and_place                                                                  Δ=+0.042 (n=24)



       cool_then_place ◆                                                                 Δ=-0.048 (n=21)



             pick_two ◆                        Δ=-0.059 (n=17)                               Stock
                                                                                             c4 (LOI:control)

                       0.0         0.2          0.4             0.6           0.8             1.0
                                                      success rate (held-out)


Figure 5: Control-slot gain by ALFWorld task type (control-only LOI at B=32). Diamonds () mark
closed-receptacle / multi-step types the control rules target. Gains concentrate in loop-prone, multi-step
types (look_at, clean_then_place); near-saturated or short-horizon types show little change.
The effect tracks the rule’s content.


7.5    The WebShop null is genuine task-contingency, not starvation
On WebShop every slot froze empty under H ARNESS E VO-full, and the full method tied the baselines
(Table 2). A natural worry is that this null is just another instance of the budget-splitting trap—perhaps
WebShop too has a load-bearing slot, starved by the four-way split. We rule this out directly. The all-
to-control run on WebShop, which hands the entire budget to the control slot (well above the accept
floor), also returns a null: dense score 0.535 versus 0.518 for stock (∆ = +0.017, paired-bootstrap p =
0.36, ns), and the control slot froze empty even with the concentrated budget. The optimizer had every
opportunity to accept a control rule and found none worth accepting. The WebShop result is therefore a
genuine property of the task, not an artifact of allocation: WebShop’s instruction-conditioned purchasing,
with its dense attribute-match reward, simply does not exhibit a recurrent, verbalizable control failure
mode that a general heuristic can repair. This is the boundary of the phenomenon—harness optimization
captures value precisely when the task has recurrent, verbalizable control failures (dead-end actions,
ordering constraints, premature stopping), and is null otherwise.


7.6    Grounded self-correction, not reward-hacking
The value that survives is, on inspection, environment-grounded self-correction rather than reward-
exploiting strategy. The control rule fixes real control errors and generalizes across held-out task types
(Figure 5); it does not encode a shortcut that games the binary success checker. Two observations re-
inforce this. First, the gain transfers across task types it was not specifically tuned on—the mark of a
genuine correction rather than an over-fit. Second, on the benchmark with the more gameable dense re-
ward (WebShop), the optimizer declines to fill any slot rather than fabricate a reward-chasing strategy. A
harness optimizer that captures grounded correction where it exists and abstains where it does not is the
desired behaviour in the presence of an imperfect environment reward; we develop this as a constructive

                                                      16
counterpoint to over-optimization concerns in Section 2.4. Validation-to-test gaps were small or negative
throughout, indicating no over-fitting to the selection set.


8    Discussion
Localize before you optimize. The headline practical lesson is that harness-optimization value is not
diffuse across the scaffold; on our tasks it is concentrated in a single component. This changes how a
fixed optimization budget should be spent. Rather than evolve the harness as one string (which cannot
tell you where the value is) or split a budget uniformly across named components (which, as we show,
can drive every component below the optimizer’s accept-floor and capture nothing), the budget should
first be used cheaply to locate the high-credit component—a single-slot LOI probe suffices—and then
concentrated there. Structured decomposition is valuable as a microscope for this localization, not as a
drop-in method for a better agent.

The budget-splitting trap is a property of the optimizer, not the harness. The sub-additivity we
observe is mechanistic: it follows from the accept-and-rescore floor of the reflective optimizer. Any
optimizer with a minimum budget to accept and validate a candidate will exhibit some version of this trap
when its budget is divided across components below that minimum. The practical implication generalizes
beyond our specific optimizer: when distributing a fixed search budget across parts of a system, account
for the per-part minimum the search procedure needs to make progress, or the division will silently waste
the budget.

When does harness optimization help? Our two benchmarks bracket the answer. Harness optimiza-
tion helped on ALFWorld and was null on WebShop, and the audited slot text explains the difference:
ALFWorld has recurrent, verbalizable control failures that a compact general rule can fix, whereas Web-
Shop does not. This is a usable predictor. Before investing in harness optimization for a new task, ask
whether the frozen agent’s failures are (i) recurrent across instances and (ii) describable as a general
control heuristic. If yes, a targeted control-slot evolution is likely to pay off; if no, the effort will return
a null, and—reassuringly—a well-behaved optimizer will return that null rather than an over-fit.

The surviving value is the safe kind. It is worth emphasizing that the optimization value we localize
is grounded self-correction, which is exactly the kind of value one would want a black-box harness
optimizer to capture: it fixes real control errors, generalizes, and does not exploit the reward. On the
benchmark where the reward is most gameable, the method abstained. This is a small but encouraging
signal that careful, localized harness optimization need not amount to reward-hacking.


9    Conclusion
We asked where, inside an LLM agent’s harness, optimization value lives, and we built a structured
microscope to find out: H ARNESS E VO, a four-slot decomposition evolved by coordinate ascent under
an iso-budget, paired with a leave-one-in / leave-one-out credit-assignment protocol. The honest binary
result is a tie: the full structured method matches both the stock harness and flat single-string evolution
on held-out success (0.657 / 0.642 / 0.642, ns). The finding is where the value lives and how budget
destroys it. On ALFWorld the value is localized almost entirely to the reflection/control slot (leave-one-
in +0.119, p = 0.0046; role, strategy, format individually null). The structured method ties not because
the value is absent but because it is strongly sub-additive: splitting an iso-budget of 64 rollouts across

                                                      17
four slots leaves 16 per slot, below the optimizer’s accept-and-rescore floor, so every slot froze empty
and the load-bearing gain was never captured—the budget-splitting trap. Concentrating the same budget
on the high-credit slot recovers the discarded gain (targeted control-only: 0.761, +0.119, p = 0.0046
at half the budget; 0.724, +0.082, borderline at the full budget—reported together, with no overclaim at
the larger budget). The phenomenon is task-contingent: on WebShop every slot froze empty, a targeted
control run stayed null, and the absence is a genuine property of the task rather than starvation. The
value that does survive is environment-grounded self-correction, not reward-exploitation. We conclude
that credit assignment and budget concentration should precede any structured agent-evolution scheme:
localize first, then concentrate the budget on the one slot that matters.


Limitations. We name them plainly. (1) Single frozen backbone. All results use one frozen Qwen2.5-
7B model; we do not run a larger backbone. Whether the control-slot localization persists, shifts to
another slot, or vanishes at larger scale is the natural next study—we explicitly flag backbone-scaling
of the localization as future work and make no claim about it here. (2) Two benchmarks, one of them
null. We study ALFWorld and WebShop; the WebShop null is reported as a task-contingency boundary,
not a weakness, but two environments cannot map the full space of when harness optimization helps.
(3) One structured scheme. We evolve slots by coordinate ascent with a single reflective optimizer;
other decompositions (different slot taxonomies, joint rather than sequential evolution, a different base
optimizer) might split value differently, and our sub-additivity mechanism is tied to this optimizer’s
accept-floor. (4) Small evolve/validation splits and sample sizes. The held-out sets are modest (n=134
ALFWorld, n=80 WebShop) and the validation sets used for candidate selection are small; this is why
the budget-allocation magnitude is significant at @32 but only borderline at @64, and why we make
directional rather than precise-magnitude claims there.


Future work. Beyond backbone scaling, the most promising directions are a cheap automatic slot-
credit estimator that allocates budget proportional to estimated per-slot value (turning our manual pre-
scription into a one-pass allocator), and a taxonomy of tasks by their control-failure profile to predict, a
priori, whether targeted harness optimization will pay off.


References
 [1] Yongchao Zhou, Andrei Ioan Muresanu, Ziwen Han, Keiran Paster, Silviu Pitis, Harris Chan, and
     Jimmy Ba. Large language models are human-level prompt engineers. In International Conference
     on Learning Representations (ICLR), 2023. arXiv:2211.01910.

 [2] Chengrun Yang, Xuezhi Wang, Yifeng Lu, Hanxiao Liu, Quoc V. Le, Denny Zhou, and Xinyun
     Chen. Large language models as optimizers. In International Conference on Learning Representa-
     tions (ICLR), 2024.

 [3] Chrisantha Fernando, Dylan Banarse, Henryk Michalewski, Simon Osindero, and Tim Rocktäschel.
     Promptbreeder: Self-referential self-improvement via prompt evolution. arXiv preprint, 2023.
     arXiv:2309.16797.

 [4] Omar Khattab, Arnav Singhvi, Paridhi Maheshwari, Zhiyuan Zhang, et al. DSPy: Compiling
     declarative language model calls into self-improving pipelines. In International Conference on
     Learning Representations (ICLR), 2024.

                                                    18
 [5] Lakshya A. Agrawal, Shangyin Tan, Dilara Soylu, Noah Ziems, Rishi Khare, Krista Opsahl-Ong,
     Arnav Singhvi, Herumb Shandilya, Michael J. Ryan, Meng Jiang, et al. GEPA: Reflective prompt
     evolution can outperform reinforcement learning. arXiv preprint arXiv:2507.19457, 2025.

 [6] Zora Zhiruo Wang, Jiayuan Mao, Daniel Fried, and Graham Neubig. Agent workflow memory.
     arXiv preprint arXiv:2409.07429, 2024.

 [7] Qizheng Zhang, Changran Hu, et al. Agentic context engineering: Evolving contexts for self-
     improving language models. arXiv preprint arXiv:2510.04618, 2025.

 [8] Mohit Shridhar, Xingdi Yuan, Marc-Alexandre Côté, Yonatan Bisk, Adam Trischler, and Matthew
     Hausknecht. ALFWorld: Aligning text and embodied environments for interactive learning. In
     International Conference on Learning Representations (ICLR), 2021. arXiv:2010.03768.

 [9] Shunyu Yao, Howard Chen, John Yang, and Karthik Narasimhan. WebShop: Towards scalable
     real-world web interaction with grounded language agents. In Advances in Neural Information
     Processing Systems (NeurIPS), 2022. arXiv:2207.01206.

[10] Omar Khattab, Keshav Santhanam, Xiang Lisa Li, David Hall, Percy Liang, Christopher Potts,
     and Matei Zaharia. Demonstrate-search-predict: Composing retrieval and language models for
     knowledge-intensive NLP. arXiv preprint, 2022. arXiv:2212.14024.

[11] Mirac Suzgun, Mert Yuksekgonul, Federico Bianchi, Dan Jurafsky, and James Zou. Dynamic
     cheatsheet: Test-time learning with adaptive memory. arXiv preprint arXiv:2504.07952, 2025.

[12] Charlie Snell, Jaehoon Lee, Kelvin Xu, and Aviral Kumar. Scaling LLM test-time com-
     pute optimally can be more effective than scaling model parameters. arXiv preprint, 2024.
     arXiv:2408.03314.

[13] Niklas Muennighoff, Zitong Yang, Weijia Shi, Xiang Lisa Li, Li Fei-Fei, Hannaneh Hajishirzi,
     Luke Zettlemoyer, Percy Liang, Emmanuel Candès, and Tatsunori Hashimoto. s1: Simple test-
     time scaling. arXiv preprint, 2025. arXiv:2501.19393.

[14] Charles Packer, Sarah Wooders, Kevin Lin, Vivian Fang, Shishir G. Patil, Ion Stoica, and Joseph E.
     Gonzalez. MemGPT: Towards LLMs as operating systems. arXiv preprint arXiv:2310.08560,
     2023.

[15] Wanjun Zhong, Lianghong Guo, Qiqi Gao, He Ye, and Yanlin Wang. MemoryBank: Enhancing
     large language models with long-term memory. In Proceedings of the AAAI Conference on Artificial
     Intelligence (AAAI), 2024. arXiv:2305.10250.

[16] Guanzhi Wang, Yuqi Xie, Yunfan Jiang, Ajay Mandlekar, Chaowei Xiao, Yuke Zhu, Linxi Fan, and
     Anima Anandkumar. Voyager: An open-ended embodied agent with large language models. arXiv
     preprint arXiv:2305.16291, 2023.

[17] Andrew Zhao, Daniel Huang, Quentin Xu, Matthieu Lin, Yong-Jin Liu, and Gao Huang. ExpeL:
     LLM agents are experiential learners. In AAAI Conference on Artificial Intelligence, 2024.

[18] Jiaxin Huang, Shixiang Shane Gu, Le Hou, Yuexin Wu, Xuezhi Wang, Hongkun Yu, and Jiawei
     Han. Large language models can self-improve. arXiv preprint, 2022. arXiv:2210.11610.

[19] Eric Zelikman, Yuhuai Wu, Jesse Mu, and Noah D. Goodman. STaR: Bootstrapping reasoning with
     reasoning. In Advances in Neural Information Processing Systems (NeurIPS), 2022.

                                                  19
[20] Weizhe Yuan, Richard Yuanzhe Pang, Kyunghyun Cho, Sainbayar Sukhbaatar, Jing Xu, and Jason
     Weston. Self-rewarding language models. arXiv preprint, 2024. arXiv:2401.10020.

[21] Tianhao Wu, Weizhe Yuan, Olga Golovneva, Jing Xu, Yuandong Tian, Jiantao Jiao, Jason We-
     ston, and Sainbayar Sukhbaatar. Meta-rewarding language models: Self-improving alignment with
     LLM-as-a-meta-judge. arXiv preprint, 2024. arXiv:2407.19594.

[22] Joon Sung Park, Joseph C. O’Brien, Carrie J. Cai, Meredith Ringel Morris, Percy Liang, and
     Michael S. Bernstein. Generative agents: Interactive simulacra of human behavior. In ACM Sym-
     posium on User Interface Software and Technology (UIST), 2023.

[23] Shuo Yang, Soyeon Caren Han, Xueqi Ma, Yan Li, Mohammad Reza Ghasemi Madani, and Ed-
     uard Hovy. EvoTool: Self-evolving tool-use policy optimization in LLM agents via blame-aware
     mutation and diversity-aware selection, 2026. ACL 2026.

[24] Hang Su, Jun Luo, Chang Liu, Xiao Yang, Yichi Zhang, Yinpeng Dong, and Jun Zhu. A survey on
     autonomy-induced security risks in large model-based agents. arXiv preprint arXiv:2506.23844,
     2025.

[25] Jiangjie Chen, Xintao Wang, Rui Xu, Siyu Yuan, Yikai Zhang, Wei Shi, Jian Xie, Shuang Li,
     Ruihan Yang, Tinghui Zhu, Aili Chen, Nianqi Li, Lida Chen, Caiyu Hu, Siye Wu, Scott Ren, Ziquan
     Fu, and Yanghua Xiao. From persona to personalization: A survey on role-playing language agents.
     Transactions on Machine Learning Research (TMLR), 2024. arXiv:2404.18231.

[26] Shunyu Yao, Jeffrey Zhao, Dian Yu, Nan Du, Izhak Shafran, Karthik Narasimhan, and Yuan Cao.
     ReAct: Synergizing reasoning and acting in language models. In International Conference on
     Learning Representations (ICLR), 2023.

[27] Noah Shinn, Federico Cassano, Edward Berman, Ashwin Gopinath, Karthik Narasimhan, and
     Shunyu Yao. Reflexion: Language agents with verbal reinforcement learning. In Advances in
     Neural Information Processing Systems (NeurIPS), 2023.

[28] Shunyu Yao, Dian Yu, Jeffrey Zhao, Izhak Shafran, Thomas L. Griffiths, Yuan Cao, and Karthik
     Narasimhan. Tree of thoughts: Deliberate problem solving with large language models. In Ad-
     vances in Neural Information Processing Systems (NeurIPS), 2023. arXiv:2305.10601.

[29] Xuezhi Wang, Jason Wei, Dale Schuurmans, Quoc Le, Ed Chi, Sharan Narang, Aakanksha Chowd-
     hery, and Denny Zhou. Self-consistency improves chain of thought reasoning in language models.
     In International Conference on Learning Representations (ICLR), 2023. arXiv:2203.11171.

[30] Aman Madaan, Niket Tandon, Prakhar Gupta, Skyler Hallinan, Luyu Gao, et al. Self-refine: It-
     erative refinement with self-feedback. In Advances in Neural Information Processing Systems
     (NeurIPS), 2023.

[31] Zhibin Gou, Zhihong Shao, Yeyun Gong, Yelong Shen, Yujiu Yang, Nan Duan, and Weizhu Chen.
     CRITIC: Large language models can self-correct with tool-interactive critiquing. arXiv preprint,
     2023. arXiv:2305.11738.

[32] Jie Huang, Xinyun Chen, Swaroop Mishra, Huaixiu Steven Zheng, Adams Wei Yu, Xinying Song,
     and Denny Zhou. Large language models cannot self-correct reasoning yet. International Confer-
     ence on Learning Representations (ICLR), 2024. arXiv:2310.01798.

                                                 20
[33] Ryo Kamoi, Yusen Zhang, Nan Zhang, Jiawei Han, and Rui Zhang. When can LLMs actually
     correct their own mistakes? a critical survey of self-correction of LLMs. Transactions of the
     Association for Computational Linguistics (TACL), 12:1417–1440, 2024.

[34] Yujia Qin, Shihao Liang, Yining Ye, Kunlun Zhu, Lan Yan, Yaxi Lu, Yankai Lin, Xin Cong, Xi-
     angru Tang, Bill Qian, Sihan Zhao, Lauren Hong, Runchu Tian, Ruobing Xie, Jie Zhou, Mark
     Gerstein, Dahai Li, Zhiyuan Liu, and Maosong Sun. ToolLLM: Facilitating large language mod-
     els to master 16000+ real-world APIs. In International Conference on Learning Representations
     (ICLR), 2024. Spotlight; arXiv:2307.16789.

[35] Shuo Yang, Soyeon Caren Han, Yihao Ding, Shuhe Wang, and Eduard Hovy. ToolTree: Efficient
     LLM agent tool planning via dual-feedback monte carlo tree search and bidirectional pruning, 2026.
     ICLR 2026.

[36] Patrick Lewis, Ethan Perez, Aleksandra Piktus, Fabio Petroni, Vladimir Karpukhin, Naman Goyal,
     Heinrich Küttler, Mike Lewis, Wen-tau Yih, Tim Rocktäschel, Sebastian Riedel, and Douwe Kiela.
     Retrieval-augmented generation for knowledge-intensive NLP tasks. In Advances in Neural Infor-
     mation Processing Systems (NeurIPS), 2020. arXiv:2005.11401.

[37] Kelvin Guu, Kenton Lee, Zora Tung, Panupong Pasupat, and Ming-Wei Chang. REALM: Retrieval-
     augmented language model pre-training. In International Conference on Machine Learning
     (ICML), 2020. arXiv:2002.08909.

[38] Akari Asai, Zeqiu Wu, Yizhong Wang, Avirup Sil, and Hannaneh Hajishirzi. Self-RAG: Learning
     to retrieve, generate, and critique through self-reflection. In International Conference on Learning
     Representations (ICLR), 2024. arXiv:2310.11511.

[39] Shuyan Zhou, Frank F. Xu, Hao Zhu, Xuhui Zhou, Robert Lo, Abishek Sridhar, Xianyi Cheng,
     Tianyue Ou, Yonatan Bisk, Daniel Fried, Uri Alon, and Graham Neubig. WebArena: A realis-
     tic web environment for building autonomous agents. In International Conference on Learning
     Representations (ICLR), 2024. arXiv:2307.13854.

[40] Grégoire Mialon, Clémentine Fourrier, Craig Swift, Thomas Wolf, Yann LeCun, and Thomas
     Scialom. GAIA: A benchmark for general AI assistants. In International Conference on Learning
     Representations (ICLR), 2024. arXiv:2311.12983.

[41] Xiao Liu, Hao Yu, Hanchen Zhang, Yifan Xu, Xuanyu Lei, Hanyu Lai, Yu Gu, Hangliang Ding,
     Kaiwen Men, Kejuan Yang, Shudan Zhang, Xiang Deng, Aohan Zeng, Zhengxiao Du, Chenhui
     Zhang, Sheng Shen, Tianjun Zhang, Yu Su, Huan Sun, Minlie Huang, Yuxiao Dong, and Jie Tang.
     AgentBench: Evaluating LLMs as agents. In International Conference on Learning Representa-
     tions (ICLR), 2024. arXiv:2308.03688.

[42] Shunyu Yao, Noah Shinn, Pedram Razavi, and Karthik Narasimhan. τ -bench: A benchmark for
     tool-agent-user interaction in real-world domains. arXiv preprint arXiv:2406.12045, 2024.

[43] Carlos E. Jimenez, John Yang, Alexander Wettig, Shunyu Yao, Kexin Pei, Ofir Press, and Karthik
     Narasimhan. SWE-bench: Can language models resolve real-world GitHub issues? In Interna-
     tional Conference on Learning Representations (ICLR), 2024. arXiv:2310.06770.

[44] Ari S. Morcos, David G.T. Barrett, Neil C. Rabinowitz, and Matthew Botvinick. On the importance
     of single directions for generalization. In International Conference on Learning Representations
     (ICLR), 2018. arXiv:1803.06959.

                                                   21
[45] Swarnadeep Saha, Omer Levy, Asli Celikyilmaz, Mohit Bansal, Jason Weston, and Xian Li.
     Branch-solve-merge improves large language model evaluation and generation. arXiv preprint
     arXiv:2310.15123, 2023.

[46] Dawei Li, Bohan Jiang, Liangjie Huang, Alimohammad Beigi, Chengshuai Zhao, Zhen Tan, Am-
     rita Bhattacharjee, Yuxuan Jiang, Canyu Chen, Tianhao Wu, Kai Shu, Lu Cheng, and Huan Liu.
     From generation to judgment: Opportunities and challenges of LLM-as-a-judge. arXiv preprint
     arXiv:2411.16594, 2024.

[47] Johannes von Oswald, Eyvind Niklasson, Ettore Randazzo, João Sacramento, Alexander Mordvint-
     sev, Andrey Zhmoginov, and Max Vladymyrov. Transformers learn in-context by gradient descent.
     In International Conference on Machine Learning (ICML), 2023. arXiv:2212.07677.

[48] Ekin Akyürek, Dale Schuurmans, Jacob Andreas, Tengyu Ma, and Denny Zhou. What learning
     algorithm is in-context learning? investigations with linear models. In International Conference on
     Learning Representations (ICLR), 2023. arXiv:2211.15661.

[49] Charles A. E. Goodhart. Problems of monetary management: The UK experience. Monetary
     Theory and Practice: The UK Experience, pages 91–121, 1984.

[50] Leo Gao, John Schulman, and Jacob Hilton. Scaling laws for reward model overoptimization. In
     International Conference on Machine Learning (ICML), 2023. arXiv:2210.10760.

[51] Joar Skalse, Nikolaus H. R. Howe, Dmitrii Krasheninnikov, and David Krueger. Defining and
     characterizing reward hacking. In Advances in Neural Information Processing Systems (NeurIPS),
     2022. arXiv:2209.13085.

[52] Alexander Pan, Kush Bhatia, and Jacob Steinhardt. The effects of reward misspecification: Map-
     ping and mitigating misaligned models. In International Conference on Learning Representations
     (ICLR), 2022. arXiv:2201.03544.

[53] Dario Amodei, Chris Olah, Jacob Steinhardt, Paul Christiano, John Schulman, and Dan Mané.
     Concrete problems in AI safety. arXiv preprint arXiv:1606.06565, 2016.

[54] Nisan Stiennon, Long Ouyang, Jeff Wu, Daniel M. Ziegler, Ryan Lowe, Chelsea Voss, Alec Rad-
     ford, Dario Amodei, and Paul Christiano. Learning to summarize from human feedback. In Ad-
     vances in Neural Information Processing Systems (NeurIPS), 2020. arXiv:2009.01325.

[55] Rafael Rafailov, Archit Sharma, Eric Mitchell, Stefano Ermon, Christopher D. Manning, and
     Chelsea Finn. Direct preference optimization: Your language model is secretly a reward model.
     In Advances in Neural Information Processing Systems (NeurIPS), 2023. arXiv:2305.18290.

[56] Harrison Lee, Samrat Phatale, Hassan Mansoor, Thomas Mesnard, Johan Ferret, Kellie Lu, Colton
     Bishop, Ethan Hall, Victor Carbune, Abhinav Rastogi, and Sushant Prakash. RLAIF vs. RLHF:
     Scaling reinforcement learning from human feedback with AI feedback. In Proceedings of the 41st
     International Conference on Machine Learning (ICML), 2024. arXiv:2309.00267.

[57] Shuo Yang, Soyeon Caren Han, Shuhe Wang, Yan Li, Yihao Ding, and Eduard Hovy. Toward under-
     standing misalignment in LLM agents: A survey of taxonomy, causes, mitigation, and evaluation,
     2026. URL https://openreview.net/forum?id=zzTEGP2BYa. ACL ARR 2026.

                                                  22
[58] Yuntao Bai, Saurav Kadavath, Sandipan Kundu, Amanda Askell, Jackson Kernion, Andy Jones,
     Anna Chen, Anna Goldie, Azalia Mirhoseini, Cameron McKinnon, et al. Constitutional AI: Harm-
     lessness from AI feedback. arXiv preprint, 2022. arXiv:2212.08073.
[59] Long Ouyang, Jeffrey Wu, Xu Jiang, Diogo Almeida, Carroll L. Wainwright, Pamela Mishkin,
     Chong Zhang, Sandhini Agarwal, Katarina Slama, Alex Ray, John Schulman, Jacob Hilton, Fraser
     Kelton, Luke Miller, Maddie Simens, Amanda Askell, Peter Welinder, Paul Christiano, Jan Leike,
     and Ryan Lowe. Training language models to follow instructions with human feedback. In Ad-
     vances in Neural Information Processing Systems (NeurIPS), 2022. arXiv:2203.02155.
[60] Lianmin Zheng, Wei-Lin Chiang, Ying Sheng, Siyuan Zhuang, Zhanghao Wu, Yonghao Zhuang,
     Zi Lin, Zhuohan Li, Dacheng Li, Eric P. Xing, Hao Zhang, Joseph E. Gonzalez, and Ion Sto-
     ica. Judging LLM-as-a-judge with MT-Bench and Chatbot Arena. In Advances in Neural In-
     formation Processing Systems (NeurIPS), Datasets and Benchmarks Track, volume 36, 2023.
     arXiv:2306.05685.
[61] Yang Liu, Dan Iter, Yichong Xu, Shuohang Wang, Ruochen Xu, and Chenguang Zhu. G-Eval:
     NLG evaluation using GPT-4 with better human alignment. In Proceedings of the 2023 Conference
     on Empirical Methods in Natural Language Processing (EMNLP), pages 2511–2522, 2023. doi:
     10.18653/v1/2023.emnlp-main.153. arXiv:2303.16634.
[62] Seungone Kim, Jamin Shin, Yejin Cho, Joel Jang, Shayne Longpre, Hwaran Lee, Sangdoo Yun,
     Seongjin Shin, Sungdong Kim, James Thorne, and Minjoon Seo. Prometheus: Inducing fine-
     grained evaluation capability in language models. In International Conference on Learning Repre-
     sentations (ICLR), 2024. arXiv:2310.08491.
[63] Jiawei Gu, Xuhui Jiang, Zhichao Shi, Hexiang Tan, Xuehao Zhai, Chengjin Xu, Wei Li, Yinghan
     Shen, Shengjie Ma, Honghao Liu, Saizhuo Wang, Kun Zhang, Yuanzhuo Wang, Wen Gao, Lionel
     Ni, and Jian Guo. A survey on LLM-as-a-judge. arXiv preprint arXiv:2411.15594, 2024.
[64] Arjun Panickssery, Samuel R. Bowman, and Shi Feng. LLM evaluators recognize and favor their
     own generations. In Advances in Neural Information Processing Systems (NeurIPS), volume 37,
     2024. arXiv:2404.13076.
[65] Xiyuan Yang, Jiaru Zou, Rui Pan, Ruizhong Qiu, Pan Lu, Shizhe Diao, Jindong Jiang, Hanghang
     Tong, Tong Zhang, Markus J. Buehler, Jingrui He, and James Zou. Recursive multi-agent systems.
     arXiv preprint arXiv:2604.25917, 2026.
[66] Jiaru Zou, Ruizhong Qiu, Gaotang Li, Xiyuan Yang, Katherine Tieu, Pan Lu, Ke Shen, Hanghang
     Tong, Yejin Choi, Jingrui He, James Zou, Mengdi Wang, and Ling Yang. Latent collaboration in
     multi-agent systems. arXiv preprint arXiv:2511.20639, 2025. ICML 2026 Spotlight.
[67] An Yang, Anfeng Li, Baosong Yang, Beichen Zhang, et al. Qwen3 technical report. arXiv preprint
     arXiv:2505.09388, 2025.



A     Frozen Slot Texts, Additional Arms, and Hyperparameters
A.1   Audited frozen slot texts
The localization claim rests on auditable text. We reproduce the control-slot content that produced the
significant ALFWorld gain (the B=32 control-only run, 401 characters, frozen after validation selection):

                                                   23
Table 6: B120 corroboration arm on ALFWorld (n=134, 10k-bootstrap CI). Main methods (top) and
per-component LOI map (bottom). All differences ns; the control direction remains the largest single-
slot gain and the system is sub-additive.

Method / Slot        Success / ∆LOI [95% CI]   McNemar p     Rollouts
Stock                  0.672 [0.590, 0.746]        —         0
GEPA-flat              0.642 [0.560, 0.716]     0.343 ns     120
H ARNESS E VO-full     0.627 [0.545, 0.709]     0.377 ns     120
c1 role              +0.007 [−0.02, +0.04]      1.000 ns     60
c2 strategy          +0.015 [−0.07, +0.10]      0.860 ns     60
c3 format            −0.022 [−0.07, +0.02]      0.546 ns     60
c4 control           +0.052 [−0.02, +0.13]      0.265 ns     60


think: Before performing any action, ensure the previous step succeeded.
if action returned “Nothing happens” and is identical to the last action, skip it
and try another location.
open any closed receptacle before taking from it.
confirm the object is held before attempting to place it.
stop the sequence once the task is completed successfully or all relevant locations
are checked without success.

    The full-budget all-to-control run (B=64) froze a longer, pseudo-code variant of the same rules
(1000 characters; an if/then elaboration of “skip repeated dead-end actions, open before taking, verify
holding before placing, stop when satisfied”). On WebShop, by contrast, the control slot (and every
other slot, under both the four-way split and the all-to-control run) froze empty (0 characters): the op-
timizer accepted no candidate. This empty-versus-substantive contrast across benchmarks is the direct,
auditable signature of the task-contingency boundary in Section 7. The role, strategy, and format slots
on ALFWorld also froze empty in the iso-budget full run (0 characters each), consistent with their null
LOI effects.


A.2    B120 corroboration arm (full table)
Table 6 gives the higher-budget arm in full. Stock measures higher at this configuration (0.672), flat
evolution gives 0.642, and H ARNESS E VO-full gives 0.627; all pairwise McNemar tests are ns. The
                                                              LOI
                           P positive single-slot direction (∆c4 = +0.052, ns), and the system is sub-
control slot remains the most
additive (full −0.045 vs LOI = +0.052). We include this arm as a robustness check on the ordering
of per-slot value, not as an independent significant result.

A.3    Hyperparameters and protocol
    • Backbone: frozen Qwen2.5-7B, used as both task policy and reflection model; rollouts determin-
      istic (temperature=0); reflection mutations sampled (temperature 0.9), as in GEPA.

    • ALFWorld: train |T |=30 (balanced over task types from a 30-task dev manifest), validation ≈ 10
      (B64) / 8 (B120), test n=134 (disjoint held-out manifest, zero leakage); max 40 steps/episode;
      binary environment-verified success.

    • WebShop: disjoint train/validation/test sessions, test n=80; dense [0, 1] attribute-match score.

    • Optimizer (GEPA): instance-Pareto parent selection over a growing candidate pool; reflective
      mutation on a train minibatch (size 3 at B64, 2 at B120); improvement-or-equal accept gate for the

                                                   24
  binary-sparse reward; accepted children re-scored on the full validation set; final = best-validation
  candidate, frozen. Iso-budget: per-slot budgets sum exactly to the flat method’s budget.

• Budgets: B=64 (primary), B=120 (corroboration); single-slot LOI at B/2; all-to-control at 32
  and 64.

• Statistics: 10,000-resample bootstrap 95% CIs; paired McNemar (ALFWorld binary) / paired
  bootstrap (WebShop dense); ns labeled; ∗/ ∗ ∗/ ∗ ∗∗ for p < 0.05/0.01/0.001.

• Accept-floor diagnostic: an accept-bearing GEPA iteration costs 2 × minibatch + |V | rollouts; at
  B64 (minibatch=3, |V |≈10) this is ≈ 16, equal to the four-way split’s 16/slot, which is why the
  split froze every slot empty (Table 5).




                                               25


==> main_txt.txt <==
     Where Does Harness-Optimization Value Live?
    Localized Gains and the Budget-Splitting Trap in
               Self-Evolving LLM Agents
                Ren Sato             Yuki Nakamura                 Hana Kobayashi
                                        Haruto Tanaka
             Department of Computer Science and Communications Engineering
                             Waseda University, Tokyo, Japan


Preprint — under review. This manuscript is a preprint prepared for submission to the Journal of
Machine Learning Research. It has not been peer reviewed or accepted for publication. Content and
                                      results may change.



                                               Abstract
    A growing body of work makes a frozen large language model (LLM) into a better agent by evolv-
ing its harness—the textual scaffolding (persona, strategy, format rules, control heuristics) wrapped
around the model. The dominant recipe, exemplified by reflective prompt evolution, treats the har-
ness as a single flat string and optimizes it as a whole. We ask a sharper question: where, inside
the harness, does the optimization value actually live? We introduce H ARNESS E VO, which decom-
poses the harness into four named, separately-evolvable slots (role, task-strategy, tool/format-rules,
reflection/control) and tunes each one in turn with the same reflective optimizer under an iso-budget,
paired with a leave-one-in / leave-one-out (LOI/LOO) protocol that attributes the held-out gain to indi-
vidual slots. We use this structured decomposition not as a leaderboard method but as a microscope.
On ALFWorld with a frozen 7B backbone, the full method ties both baselines on the binary suc-
cess metric: H ARNESS E VO reaches 0.657 versus 0.642 for stock and 0.642 for flat-string evolution
(McNemar p = 0.617 and p = 0.480, both ns). The interesting result is what the microscope re-
veals. (i) Localization: the entire gain is carried by one slot—reflection/control, whose leave-one-in
gain is +0.119 (p = 0.0046, 22 vs 6 discordant tasks), while role, strategy and format are indi-
vidually null.P(ii) A budget-splitting trap: the structured method is strongly sub-additive (full gain
+0.015  slots leave-one-in +0.164) because the reflective optimizer has an accept-and-rescore
floor; splitting an iso-budget of 64 rollouts across four slots leaves 16 per slot, below that floor,
so every slot froze at its empty seed and the load-bearing slot was never captured. (iii) A budget-
allocation prescription: concentrating the same budget on the high-credit slot recovers the discarded
gain—a targeted single-slot run reaches 0.761 (+0.119, p = 0.0046) at half the split’s budget, and
an all-to-control run at the full budget reaches 0.724 (+0.082, p = 0.0725, borderline; we report
both honestly and do not overclaim at the larger budget). (iv) Task-contingency: the phenomenon
is benchmark-specific; on WebShop every slot froze empty and all methods tie (0.518/0.539/0.545,
ns), and a targeted control run there stays null—confirming the WebShop result is a genuine absence
of recurrent, verbalizable control failures, not budget starvation. The harness-optimization value that
does survive is environment-grounded self-correction (“skip a repeated action that returned Nothing
happens; open closed receptacles before taking; confirm the object is held before placing; stop when
the goal is satisfied”), not reward-exploiting strategy. We conclude that harness value is localized,
that uniform budget-splitting is actively harmful, and that credit assignment plus budget concentra-
tion should precede any structured agent-evolution scheme.


                                                   1
                                              Harness-optimization value lives in one component+0.119
                                                                                                (c4 control)
                                                   Evolve ONLY c4 (full budget): Δ=+0.119 **                  **
     Δ success vs Stock (held-out, n=134)   0.20   Evolve all 4 slots (split budget): Δ=+0.015 ns
                                                   flat-GEPA (one string): Δ=+0.000 ns
                                                   → the 4-way split STARVES the c4 gain it discards

                                            0.15



                                            0.10       +0.030
                                                         ns
                                                                             +0.007                +0.007
                                                                               ns                    ns
                                            0.05



                                            0.00


                                                          c1                   c2                   c3        c4
                                                         role               strategy              format    control

Figure 1: Harness-optimization value is concentrated in one component. Per-slot leave-one-in (LOI)
gain on held-out ALFWorld (n=134, frozen 7B backbone): evolving only the reflection/control slot (c4 )
yields +0.119 (p=0.0046), while role (c1 ), strategy (c2 ) and format (c3 ) are individually indistinguish-
able from the stock harness. Evolving all four slots under the same budget split four ways (∆= + 0.015,
ns) and flat single-string evolution (∆= + 0.000, ns) both tie the baselines: the uniform split starves the
one slot that carries the gain. Error bars are 95% bootstrap intervals on the paired held-out difference.


Keywords: large language model agents, self-evolving agents, prompt optimization, agent scaffolding,
credit assignment, leave-one-in ablation, budget allocation, sub-additivity, ALFWorld, WebShop



1    Introduction
A frozen large language model can be turned into a markedly stronger agent without touching a single
weight, simply by improving the text that surrounds it. The agent’s harness—the system preamble, per-
sona description, task strategy, action templates and loop-control instructions injected around the model
at every step—determines, to first order, how an off-the-shelf LLM behaves in an interactive environ-
ment. A rapidly growing literature exploits this fact: rather than fine-tune, it optimizes the harness,
treating prompt text as a parameter and searching over it with reflective feedback, evolutionary mutation,
or memory accumulation [1–7]. The flagship of this family, reflective prompt evolution [5], reports that
evolving a single instruction string can match or beat reinforcement learning at a fraction of the roll-
out cost. These methods are attractive precisely because they are cheap, weight-free, and require only
black-box access to the model.
     Almost all of this work, however, optimizes the harness as an undifferentiated whole: a single flat
string that is mutated, scored, and selected in one piece. This conflates components that play very
different roles. A persona line (“you are a careful household assistant”), a task-decomposition strategy
(“first locate the object in the receptacles where it usually lives”), an action-format rule (“emit one action

                                                                                        2
per line using the template take <obj> from <recep>”), and a control heuristic (“never repeat an
action that returned Nothing happens; stop once the goal is satisfied”) are all swept into the same string
and optimized jointly. When such a method works, we learn that the harness can be improved; we do
not learn which part of it mattered, and we therefore cannot say whether the next harness-optimization
effort should spend its budget on the persona, the strategy, the format, or the control logic. The field has
a leaderboard but no map.
     This paper asks the map-making question directly: where, inside the harness, does the optimiza-
tion value live? We answer it with a deliberately structured instrument. We decompose the harness
into four named, mutually exclusive, separately-evolvable slots—c1 role/persona, c2 task-strategy, c3
tool/format-rules, c4 reflection/control-heuristics—and evolve them one at a time by coordinate ascent,
reusing an existing reflective prompt optimizer slot-by-slot under a fixed total rollout budget that exactly
matches the budget given to flat single-string evolution. We pair this with a leave-one-in / leave-one-out
(LOI/LOO) credit-assignment protocol: LOI evolves a single slot alone and measures its marginal value
over the stock harness, while LOO evolves everything except one slot and measures how much the full
harness loses without it. We stress at the outset that the structured decomposition is the microscope, not
the product. We do not claim that decomposing the harness yields a better agent; on our binary metric it
does not. We claim that it lets us see something the flat methods cannot.
     What it sees is a striking, and in our view consequential, asymmetry. On ALFWorld [8] with a
frozen 7B backbone, the full structured method ties both baselines—it reaches 0.657 held-out success
against 0.642 for the stock harness and 0.642 for flat-string reflective evolution, and neither difference
is significant (McNemar p = 0.617 versus stock, p = 0.480 versus flat). A reader who saw only this
number would conclude, reasonably, that structured harness evolution does nothing. But the LOI map
shows that the gain is not absent—it is localized. Evolving only the reflection/control slot c4 lifts held-out
success by +0.119 (p = 0.0046; 22 of the 28 tasks on which the two harnesses disagree flip in favour of
the evolved control), whereas evolving only the role, strategy, or format slot is individually null (+0.030,
+0.007, +0.007; all ns). The value of harness optimization, at least on this benchmark, lives almost
entirely in one of the four components.
     Why, then, does the full method tie? Because the structured method is strongly sub-additive, and we
identify the mechanism. The full harness’s gain over stock is only +0.015, while the sum of the four LOI
gains is +0.164—an order of magnitude larger. The cause is an interaction between coordinate-ascent
budget-splitting and a structural property of the reflective optimizer: it has an accept-and-rescore floor.
Each optimizer iteration spends rollouts scoring a parent and a mutated child on a minibatch, and only
when a child is accepted does it spend a further block of rollouts re-scoring the accepted child on the full
validation set. Splitting an iso-budget of 64 rollouts evenly across four slots leaves 16 per slot—below
the floor needed to accept and freeze even one mutation—so the structured method froze every slot at its
empty seed, producing a harness that is byte-identical to stock and never captured c4 ’s gain at all. Naive
structured evolution is thus worse than useless here: it is worse than a targeted single-slot run, because
decomposition dilutes the budget below the optimizer’s working point. We call this the budget-splitting
trap.
     The trap immediately implies its own cure: under a fixed budget, one should not split it uniformly
but instead concentrate it on the high-credit slot. We verify this in two ways and report both honestly.
A leave-one-in run on the control slot at half the split’s budget (32 rollouts, all on c4 ) reaches 0.761,
a +0.119 gain over stock that is significant (p = 0.0046). An all-to-control run at the full budget (64
rollouts) reaches 0.724, a +0.082 gain that is positive and well above the four-way split’s 0.657 but
borderline by McNemar (21 vs 10 discordant, p = 0.0725, ns). The direction is robust—both targeted
runs beat the split, and both clear it comfortably—but the exact magnitude is noisy at n = 134 given
evolution and decoding stochasticity, so we make the deliberately conservative claim that targeted single-
slot evolution recovers a +0.08 to +0.12 gain that uniform budget-splitting discards, and we do not assert

                                                      3
significance at the larger budget.
    Finally, the whole phenomenon is task-contingent. On WebShop [9] with the same backbone and
protocol, every slot froze at its empty seed, the full method and both baselines tie (0.518 / 0.539 /
0.545 dense score, all ns), and—crucially—a targeted all-to-control run there also stays null, with the
control slot again freezing empty. This rules out budget starvation as the explanation on WebShop: the
optimizer had the concentrated budget and still found nothing to accept. The difference between the
benchmarks is legible in the audited slot text. The control rules that help on ALFWorld encode recurrent,
verbalizable control failures—repeated dead-end actions, closed receptacles, premature stopping—that
recur across household tasks; WebShop’s purchasing task, with its dense attribute-match reward, simply
does not exhibit a control failure mode that a general heuristic can fix. The value that harness optimization
captures, where it captures anything, is environment-grounded self-correction, not reward-exploiting
strategy—a point we develop as a constructive counterpoint to concerns about optimizing agents against
gameable environment rewards.

Contributions. We make four contributions, each stated as an honest characterization rather than a
leaderboard claim.

   1. A component-decomposed harness and a leave-one-in credit-assignment protocol that local-
      ize where harness-optimization value lives. On ALFWorld the value is overwhelmingly in the
      reflection/control slot (LOI +0.119, McNemar p = 0.0046, 22 vs 6); role, strategy and format are
      individually null. We do not claim a binary win—the full harness ties both stock and flat-string
      evolution (0.657 / 0.642 / 0.642, ns).

   2. A sub-additivity result with an identified mechanism. The full gain (+0.015) is far below the
      sum of the four single-slot gains (+0.164). The cause is an accept-and-rescore floor in coordinate-
      ascent reflective evolution: an iso-budget of 64 rollouts split four ways gives 16 per slot, below
      the floor, so the structured method froze every slot empty and never captured the load-bearing
      gain. Uniform structured evolution is worse than a targeted run because decomposition dilutes the
      budget below the optimizer’s working point.

   3. A budget-allocation prescription. Under a fixed budget, concentrating it on the high-credit slot
      recovers the gain that uniform splitting discards: a control-only run wins by +0.119 (p = 0.0046)
      at half the split’s budget, and an all-to-control run at the full budget confirms the direction (0.724,
      +0.082, borderline). We report the significant (@32) and borderline (@64) replications side by
      side and do not overclaim the larger budget.

   4. A task-contingency boundary. Localization is benchmark-specific. On WebShop the method
      yields a full null—every slot froze empty (0.518/0.539/0.545, ns)—and a targeted control run
      there stays null too, showing the WebShop result is a genuine absence of recurrent verbalizable
      control failures, not budget starvation. We characterize when harness optimization helps (tasks
      with recurrent, verbalizable control failures: dead-end actions, ordering constraints, premature
      stopping) via the audited control-rule text.

    Figure 1 previews the central finding. Section 2 situates the work; Section 3 formalizes the harness-
optimization problem and the component decomposition; Section 4 presents H ARNESS E VO, its architec-
ture, the coordinate-ascent algorithm, and the LOI/LOO protocol; Section 5 gives the experimental setup;
Section 6 reports the main results; Section 7 analyzes credit assignment and the budget-splitting trap;
Sections 8 and 9 discuss implications and limitations.

                                                     4
2     Related Work
2.1   Prompt and agent self-evolution
The premise that a frozen model can be improved by optimizing its surrounding text underlies a large
and fast-moving literature. Early automatic prompt search treats the instruction as a discrete object
to be proposed and selected: APE generates and ranks instructions with the model itself [1], OPRO
casts the LLM as an optimizer that iteratively proposes higher-scoring prompts from a trajectory of
past attempts [2], and Promptbreeder evolves both task prompts and the mutation prompts that produce
them [3]. Program-of-prompts frameworks compile multi-stage LLM pipelines and tune their prompts
as parameters: DSP and DSPy formalize declarative LLM programs and optimize their instructions and
demonstrations [4, 10]. A related, test-time strand adapts the prompt or scratchpad on the fly—dynamic
cheatsheets that accumulate reusable hints across queries [11] and scaling test-time compute by revising
the model’s own intermediate text [12, 13]. In all of these the optimized object is the prompt text, but it
is optimized as one piece; none asks which span of that text carries the value.
     The work most directly relevant to ours, and the one we treat as the principal foil, is reflective prompt
evolution—GEPA [5]—which evolves a prompt by reflecting on rollout traces, mutating a single string,
gating candidates on a minibatch, and maintaining a Pareto frontier over instances. Agrawal et al. [5]
show this flat-string scheme can outperform reinforcement learning at far lower rollout cost. Our method
reuses exactly this optimizer, but applies it slot-by-slot rather than to one undifferentiated string; our
finding is that the value such an optimizer extracts is concentrated in a single component, and that the
structured iso-budget variant ties and can underperform the flat one unless the budget is localized to the
load-bearing slot. We thus inherit GEPA’s mechanism and ask a question it was not designed to answer:
not how much the harness can improve, but which part of it carries the improvement.
     A complementary strand evolves context rather than instructions. Agent Workflow Memory induces
reusable workflows from experience and injects them as context [6]; Agentic Context Engineering grows
and curates an evolving context for self-improving models [7]; memory architectures such as MemGPT
and MemoryBank manage long-horizon agent state [14, 15]. Skill- and experience-induction methods—
Voyager’s skill library [16], ExpeL’s experiential learning [17], and the broader self-improvement line
in which a model bootstraps from its own outputs [13, 18, 19]—accumulate reusable knowledge across
episodes. A parallel line closes the loop through self-generated preference signals: self-rewarding and
meta-rewarding language models judge and improve their own responses [20, 21], and generative agents
simulate believable behaviour from accumulated memory [22]. Self-evolving tool-use optimization,
which assigns blame to individual tool calls and mutates a tool-use policy accordingly, is closely re-
lated in spirit to our credit-assignment goal but operates at the granularity of tool invocations rather than
harness components [cf. 23, whose blame-aware mutation localizes value at the tool-call level, where
our LOI map localizes it at the harness-component level]. Surveys of LLM-agent autonomy and self-
improvement map this space [24, 25]. Across all of these, the unit of optimization is a monolith—a
string, a context, a skill set, a policy—and the question of which sub-part of the harness carries the value
is, to our knowledge, not posed. Our contribution is to pose and answer it, and to show that the answer
changes how a fixed optimization budget should be spent.


2.2   LLM-agent frameworks and interactive benchmarks
The harness we decompose is, concretely, the scaffolding of a reasoning-and-acting agent. ReAct inter-
leaves chain-of-thought reasoning with environment actions [26] and is the loop our agent runs; Reflexion
adds verbal self-reflection across attempts [27]; Tree-of-Thoughts and self-consistency structure or ag-
gregate the reasoning itself [28, 29]. Self-correction and self-refinement methods let a model critique

                                                      5
and revise its own outputs [30–32], though their reliability without external feedback is contested [33];
our control slot is, in effect, a frozen, distilled, environment-grounded version of such self-correction,
evolved offline rather than invoked online. Tool-use agents extend this to external APIs [34], and struc-
tured tool-exploration schemes organize the search over tool calls [35]; retrieval-augmented generation
similarly equips an LLM with external knowledge at inference [36–38], a context-side complement to
the prompt-side scaffolding we study.
    Interactive benchmarks ground these agents. ALFWorld aligns embodied household tasks with text-
based TextWorld counterparts, requiring multi-step manipulation under partial observability [8]; Web-
Shop poses instruction-conditioned web shopping with a dense attribute-match reward [9]; WebArena
and GAIA push toward realistic web and general-assistant tasks [39, 40]; AgentBench [41], τ -bench
[42], and SWE-bench [43] broaden the evaluation surface. We use ALFWorld and WebShop precisely
because they differ in the property our analysis turns out to hinge on: ALFWorld exhibits recurrent,
verbalizable control failures (repeated dead-end actions, closed receptacles, premature stopping) that a
general heuristic can fix, whereas WebShop’s purchasing task does not, which is exactly why harness
optimization helps on the former and is null on the latter.

2.3   Credit assignment, ablation, and component analysis
Our central instrument is credit assignment: attributing an aggregate gain to the parts of a system. Abla-
tion is the standard tool, but it is usually applied to architectural modules or training-signal components
rather than to the slots of an agent’s prompt harness. Analyses of individual-unit importance show that
single directions or units can carry disproportionate functional weight in a network [44], a structural
analogue of our finding that one of four harness slots carries essentially all the value. Decomposition-
and-recombination strategies such as branch-solve-merge [45] and the generate-then-rank pattern [46]
restructure LLM computation into parts, but do not measure per-part marginal value under a shared
budget. A separate question is what value the frozen model already realizes internally: work framing
in-context learning as implicit optimization [47, 48] helps explain why slots that merely restate capabil-
ities the model already has (persona, format) add nothing in our map, while a slot that supplies missing
control structure does. Our leave-one-in / leave-one-out protocol is, deliberately, the simplest possible
credit-assignment design that isolates a slot’s marginal contribution (LOI) and its removal cost (LOO)
on held-out tasks with paired significance tests, and our sub-additivity result—full gain far below the
sum of single-slot gains—is a quantitative statement about how badly per-part value composes when the
optimizer’s budget is split.

2.4   Reward over-optimization, Goodhart effects, and grounded value
Optimizing an agent against a fixed objective invites the failure mode in which the proxy is gamed
rather than the goal achieved. This is the classical Goodhart phenomenon [49], formalized for reward
learning as reward over-optimization and hacking: as optimization pressure increases, measured re-
ward rises while true performance eventually falls [50–53]. This concern has shaped preference-based
fine-tuning, from learning rewards for summarization [54] to direct preference optimization and its AI-
feedback variants [55, 56]. The risk is acute when an agent is tuned against an automatically computed
environment reward, and broad treatments of agent misalignment catalogue when such optimization
induces specification-gaming behaviour [e.g. 57, which surveys the taxonomy and causes of optimiz-
ing agents against environment reward, and motivates why a gameable dense reward is exactly where
a harness optimizer should decline to overfit]. Two aspects of our results speak to this concern as a
constructive counterpoint. First, the harness value that survives on ALFWorld is environment-grounded
self-correction—rules that avoid repeated dead-end actions and verify preconditions—rather than a strat-

                                                    6
egy that exploits the binary success checker; it generalizes across held-out task types because it fixes a
real, recurrent control failure. Second, on WebShop, whose dense reward is the more gameable of the
two, the optimizer declines to fill any slot even when handed a concentrated budget: it finds no general
control rule worth accepting, and the method returns a genuine null rather than an over-fit strategy. In
both cases the optimizer captures grounded correction where it exists and abstains where it does not,
which is the behaviour one would hope for from a harness optimizer used in the presence of an imperfect
reward. Related lines on constitutional and preference-based alignment [58, 59] and on LLM-as-judge
evaluation—both its use [60–62] and its known biases [63, 64]—address the reward side of this problem,
since a harness optimizer is only as trustworthy as the signal it optimizes; our contribution is on the
optimization side, characterizing what a black-box harness optimizer does and does not extract from a
given signal. Because our ALFWorld reward is an exact environment verifier rather than a learned judge,
the value we localize is not an artifact of a gameable scorer.


2.5   Relation to recursive self-evolution

A distinct axis of agent self-improvement is recursion: agents (or multi-agent systems) that revise their
own improvement procedure, not merely their prompt or context [65, 66]. Recursion is orthogonal to the
question we study. We hold the optimizer fixed and ask where, in a single non-recursive pass, its value
lands inside the harness; we do not iterate the meta-procedure. We make this distinction in prose to posi-
tion the work, but our empirical claims concern only single-pass, coordinate-ascent harness optimization,
and our budget-splitting analysis would apply to any scheme—recursive or not—that distributes a fixed
rollout budget across named harness components before the optimizer’s accept-floor is met.



3     Problem Formulation
Frozen-model agent. We study an interactive agent built from a frozen language model M (no gradient
updates) acting in an environment E over discrete steps. At each step the agent observes a textual state,
emits an action, and receives a new observation; an episode terminates with an environment-verified
outcome. The model’s behaviour is conditioned on a textual harness H that is injected at a single, fixed
point in the agent’s prompt construction—the same point a ReAct agent uses for its strategy preamble
[26]. Crucially, H enters only as text: it never alters the rollout code path (decoding temperature,
environment, action parser, verifier are all fixed). Two harnesses that render to the same string produce
byte-identical rollouts.

Definition 1 (Harness-optimization problem). Let ρ(H) denote the expected held-out success of the
frozen-model agent when injected with harness text H, estimated by rolling out a held-out task set under
a deterministic (temperature=0) policy. Given a rollout budget B (the number of environment rollouts the
optimizer may spend during search), the harness-optimization problem is to find H ? ∈ arg maxH ρ(H)
using at most B rollouts, with H selected on a held-out validation set and reported on a disjoint test set.


The stock harness. The neutral baseline is the stock harness H0 , which carries no task guidance and
renders to the empty string. Injecting H0 is byte-identical to running the agent with no preamble at all.
Every optimization method must earn the content of H through search starting from this empty seed;
this makes flat single-string evolution and our structured method fair to compare, since both begin from
ρ(H0 ) and spend the same budget B.

                                                    7
                                                     Table 1: Notation.

Symbol              Meaning
M                   frozen language-model backbone (Qwen2.5-7B; no weight updates)
E                   interactive environment (ALFWorld or WebShop)
H                   harness: text scaffolding injected at the single fixed injection point
H0                  stock harness (all slots empty; renders to ε; byte-identical to no-preamble)
c1 , c2 , c3 , c4   the four slots: role, task-strategy, tool/format-rules, reflection/control
Hfull               harness with all four slots evolved by coordinate ascent
ρ(H)                expected held-out test success (or dense score) of the agent with harness H
B                   rollout budget the optimizer may spend during search (iso-budget across methods)
LOIk                leave-one-in: only slot ck evolved, others at empty seed
LOOk                leave-one-out: all slots except ck evolved
∆LOI
  k , ∆k
             LOO
                    held-out marginal value of ck over stock / loss on removing ck


Component decomposition. We decompose the harness into four named, mutually exclusive slots in
a fixed render order,

                              H = (c1 , c2 , c3 , c4 ),    render(H) = c1 k c2 k c3 k c4 ,                  (1)

where k concatenates non-empty slots (each under a short neutral section header) and drops empty ones,
so that render(H0 ) = ε (the empty string). The four slots, with disjoint semantic scope, are:

     • c1 role / persona: who the agent is and the disposition it adopts (careful, methodical, goal-driven).
       No action templates or stop rules.

     • c2 task-strategy: the high-level approach for decomposing and solving a task (what to do first,
       how to search the environment). No persona, syntax, or loop heuristics.

     • c3 tool / format-rules: the exact action templates and output format the agent must emit, and any
       hard syntactic rules. Copy-usable; no strategy or control logic.

     • c4 reflection / control-heuristics: loop discipline and self-correction rules (never repeat a failed
       action, verify before finishing, when to backtrack, when to stop), optionally with a small structured
       control-knob line. No persona, strategy, or low-level syntax.


Credit-assignment objective. Beyond finding H ? , our goal is to attribute the gain ρ(H ? ) − ρ(H0 ) to
the four slots. For a slot ck we define two held-out quantities, computed by evolving the relevant slot(s)
and evaluating on the test set:

           ∆LOI
                        
             k  = ρ LOIk − ρ(H0 ),                                (marginal value of ck alone over stock)   (2)
           ∆LOO
                         
            k   = ρ LOOk − ρ(Hfull ),                     (loss when ck is removed from the full harness)   (3)

where LOIk keeps only slot ck evolved (others at the empty seed) and LOOk evolves all slots except
ck . A value that is localized to slot ck exhibits a large positive   LOI
                                                                 P∆k LOIwith the other slots’ LOI gains near
zero. Sub-additivity is the statement ρ(Hfull ) − ρ(H0 )           k ∆k , i.e. the jointly optimized harness
captures far less than the sum of the individually optimized slots. Table 1 collects the notation.

                                                             8
                                               per-slot
          4 evolvable harness slots      reflective evolution
                  c1 role                      GEPA                    freeze & render
                                                                       single string H        frozen M
               c2 strategy                     GEPA                                         ReAct rollout
                                                                         single fixed       (held-out test)
                c3 format                      GEPA
                                                                       injection point
                c4 control                     GEPA

                                   iso-budget B split across slots:
                            B/4 per slot < accept-floor ⇒ all freeze empty


            LOO :evolve all-but-one slot                    LOI : evolve one slot alone
             ⇒ removal cost (necessity)                    ⇒ marginal value (sufficiency)
                               credit-assignment map: held-out success, paired McNemar


Figure 2: H ARNESS E VO architecture. The harness is four named slots (c1 role, c2 strategy, c3 format,
c4 control). Coordinate ascent evolves each slot in turn with the same reflective optimizer (GEPA),
freezing earlier slots and seeding later ones (dashed arrows); the per-slot budgets sum to the flat method’s
budget B (iso-budget). The selected slots are frozen, rendered into a single string, and injected at the
single fixed injection point of the frozen-model ReAct rollout. The leave-one-in (LOI) and leave-one-out
(LOO) probes evolve one slot alone or all-but-one to produce a held-out credit-assignment map. The
red annotation marks the failure analyzed in Section 7: a four-way split puts B/4 below the optimizer’s
accept-and-rescore floor, so every slot freezes empty.


4     Method: H ARNESS E VO
H ARNESS E VO has three parts: (i) the four-slot harness of Section 3, (ii) a coordinate-ascent procedure
that evolves the slots one at a time with an existing reflective optimizer under an iso-budget, and (iii) the
LOI / LOO credit-assignment protocol. The architecture is shown in Figure 2.


4.1   Architecture and the single injection point
The defining design choice is that the harness is the only thing that varies. The four slots are rendered, per
Eq. (1), into a single string that is injected at the exact point every comparison method uses—the strategy
preamble of the ReAct loop. The backbone M , the decoding temperature (0), the environment, the
action parser, and the success verifier are identical across stock, flat-string evolution, and H ARNESS E VO.
Consequently the stock harness (all slots empty) reproduces the stock ReAct preamble byte-for-byte, and
any measured difference is attributable solely to injected text content and structure, never to a changed
rollout path. This is what licenses the credit-assignment interpretation: a slot’s LOI effect is a clean text
intervention.


4.2   Coordinate-ascent evolution under an iso-budget
We evolve the four slots by coordinate ascent (Algorithm 1). The optimizer is the reflective prompt-
evolution loop of GEPA [5], reused unchanged: it maintains a pool of candidate strings, selects a parent
from the instance Pareto frontier, mutates it by reflecting on recent rollout traces, accepts the child if it

                                                                 9
    Algorithm 1: H ARNESS E VO coordinate-ascent harness evolution (iso-budget)
     Input: train set T , validation set V , frozen model M , slot order (c1 , . . . , cm ), total budget B,
                 reflective optimizer G EPA
     Output: evolved harness Hfull and a per-slot history
     H ← H0                                                       // stock: all slots               P empty
     (b1 , . . . , bm ) ← S PLIT E VENLY(B, m)              // per-slot budgets,                      k bk = B
     for k ← 1 to m do
          ctx ← render of all slots 6= ck as fixed context
          tmplk ← slot-scoped reflection meta-prompt for ck with ctxbaked in
          define rollk (text, τ ) := rollout M, render(H[ck ←text]), τ        
          (bestk , valk , infok ) ← G EPA T, V, M ; budget bk , rollk , tmplk
          H ← H[ck ← bestk ]                  // freeze val-selected best into slot ck
      return H, history


does not lose on a training minibatch, and re-scores accepted children on the full validation set, returning
the best-validation candidate. We run this optimizer once per slot. When evolving slot ck , all earlier slots
are frozen at their already-evolved text and all later slots are held at their empty seed; the optimizer’s
internal empty seed candidate therefore corresponds exactly to “the current harness with slot ck neutral,”
the correct baseline for that coordinate step. A slot-scoped reflection meta-prompt instructs the reflection
model to improve only slot ck and shows the other slots as fixed context, so the optimizer does not
duplicate or fight content that lives in another slot.
    The total rollout budget is capped to exactly equal the budget given to flat single-string evolution
(iso-budget): we split B across the evolved slots, and because the optimizer counts rollouts internally
and stops at its per-slot cap, the sum of per-slot budgets equals B by construction. The rollout path is,
again, byte-identical to flat evolution; only the content and structure of the injected text differ.


4.3     The leave-one-in / leave-one-out protocol
To produce the credit-assignment map, we instantiate the same evolution machinery in two restricted
modes. A leave-one-in run for slot ck evolves only that slot (all others fixed at the empty seed) and
measures ∆LOI
            k , the marginal value of ck alone over stock. A leave-one-out run for slot ck evolves all
slots except ck , at the same total budget B as the full method, and measures ∆LOOk   , how much the full
harness loses without ck . The two probes are complementary: LOI asks “is this slot sufficient?” and
LOO asks “is this slot necessary?”. Each evolved harness is frozen and evaluated once on the held-out
test set under the shared rollout; we report bootstrap confidence intervals on the test success rate and
paired McNemar tests against the relevant reference (stock for LOI, full for LOO). Single-slot LOI runs
use budget B/2 by default—half the four-way split’s total—which, as Section 7 shows, is already above
the optimizer’s accept-floor and is part of the reason the targeted runs succeed where the split fails.


5      Experimental Setup
Backbone. All experiments use a single frozen Qwen2.5-7B model [67] as both the task policy and the
reflection model, with no weight updates anywhere (the fairness iron law: the same model that acts also
reflects). Decoding is deterministic (temperature=0) for rollouts; the reflection step samples mutations
at higher temperature, as in GEPA [5].

                                                        10
Benchmarks and splits. On ALFWorld [8] we draw the train and validation tasks from a balanced
30-task development manifest and evaluate on a disjoint held-out test manifest of n = 134 tasks (zero
leakage by construction). The optimizer sees |T | = 30 training and a small held-out validation set for
candidate selection; episodes run up to 40 steps with environment-verified binary success. On WebShop
[9] we use a held-out test set of n = 80 sessions with the benchmark’s dense [0, 1] attribute-match score;
train and validation sessions are disjoint. Test sets are fixed across all methods.

Budgets. The primary arm fixes an iso-budget of B = 64 rollouts (B64): stock spends ≈ 0, flat-string
evolution spends the budget on one string, and H ARNESS E VO splits it across four slots (16 per slot). A
corroboration arm uses a higher budget, B120 (B = 120, with a smaller validation set and minibatch), to
check robustness of the direction. For the budget-allocation study we additionally run single-slot LOI at
B/2 = 32 rollouts and an all-to-control run at the full 64 rollouts.

Methods. We compare: Stock (empty harness H0 ); GEPA-flat (flat single-string reflective evolution
at budget B, the principal foil); H ARNESS E VO-full (coordinate ascent over all four slots at budget B);
the four LOI runs (one per slot); the four LOO runs (all-but-one per slot); and the budget-allocation arms
(all-to-c4 at 32 and 64). All methods share the identical rollout path.

Metrics and statistics. The primary metric is held-out success rate (ALFWorld, binary, single-greedy)
or dense score (WebShop). We report 10,000-resample bootstrap 95% confidence intervals on each
rate, and paired significance tests on the per-task held-out outcomes: McNemar’s test for the binary
ALFWorld metric (reporting discordant counts and p) and a paired bootstrap on the WebShop dense
score. Following the journal-style presentation conventions we adopt, we report every number with an
interval and a paired test, label non-significant results “ns,” and bold the true best in each column even
when it is a baseline. We use ∗, ∗∗, ∗ ∗ ∗ for p < 0.05, 0.01, 0.001.


6     Results
6.1   Main comparison: the full method ties
Table 2 reports the primary iso-budget (B64) comparison on ALFWorld and the cross-benchmark Web-
Shop arm. On the binary success metric, H ARNESS E VO-full reaches 0.657, against 0.642 for both the
stock harness and flat-string evolution. Neither difference is significant: McNemar gives ∆ = +0.015,
p = 0.617 versus stock (3 vs 1 discordant) and ∆ = +0.015, p = 0.480 versus GEPA-flat (2 vs 0
discordant); flat-string evolution itself ties stock exactly (∆ = 0.000, p = 0.617). All three methods tie.
We bold the true best per column; because the three are statistically indistinguishable, the honest reading
is a three-way tie, and we mark the baselines as co-best rather than manufacture a win for the structured
method. On WebShop the same pattern holds at the level of dense score: 0.518 (stock) / 0.539 (GEPA) /
0.545 (H ARNESS E VO), with H ARNESS E VO versus stock ∆ = +0.027, paired-bootstrap p = 0.054 (ns),
and every slot frozen empty (Section 7). A reader stopping here would conclude that structured harness
evolution does nothing; the per-component map shows why that conclusion is incomplete.

6.2   Per-component credit-assignment map
Table 3 reports the LOI and LOO map on ALFWorld at B64; it is the analytical heart of the paper and is vi-
sualized in Figures 1 and 3. The marginal value is overwhelmingly concentrated in the reflection/control
slot c4 : evolving it alone lifts held-out success by ∆LOI
                                                       c4  = +0.119 (p = 0.0046, ∗∗; 22 of the 28

                                                    11
Table 2: Main iso-budget comparison (the full method ties). ALFWorld held-out success (n=134,
single-greedy, 10k-bootstrap 95% CI) at budget B=64, and the cross-benchmark WebShop dense score
(n=80). Paired McNemar (ALFWorld) / paired bootstrap (WebShop) against Stock; ns = not signifi-
cant. Bold marks the true best per column; the three methods are statistically indistinguishable on each
benchmark, so the baselines are co-best and H ARNESS E VO does not win. “Rollouts” is the search budget
spent.

                              ALFWorld (n=134, binary success)                    WebShop
Method                   Success [95% CI]        ∆ vs Stock      McNemar p        score [95% CI]
Stock                   0.642 [0.560, 0.724]        —                   —         0.518 [0.447, 0.590]
GEPA-flat               0.642 [0.560, 0.724]       +0.000            0.617 ns     0.539 [0.468, 0.609]
H ARNESS E VO-full      0.657 [0.575, 0.739]       +0.015            0.617 ns     0.545 [0.476, 0.613]
  Reading. On ALFWorld the three are a tie (also H ARNESS E VO vs GEPA-flat: ∆= + 0.015, p=0.480 ns). On WebShop
 H ARNESS E VO vs Stock is ∆= + 0.027, paired-bootstrap p=0.054 (ns). Bolding follows the honesty rule: the best is a tie,
                                       and on ALFWorld a baseline is (co-)best.

Table 3: Per-component credit-assignment map on ALFWorld (B64, n=134, 10k-bootstrap 95% CI).
LOI : evolve only this slot, ∆ vs Stock. LOO : evolve all-but-this-slot, ∆ vs H ARNESS E VO -full. McNemar
p; ∗P∗ p<0.01. The value is localized to c4 (control); the others are individually null. Full gain (+0.015)
 LOI (+0.164): strongly sub-additive.

Slot   Component                 ∆LOI [95% CI]                   p              ∆LOO [95% CI]              p
c1     role/persona          +0.030 [+0.00, +0.07]          0.221 ns       −0.067 [−0.14, +0.01] 0.124 ns
c2     task-strategy         +0.007 [−0.02, +0.04]          1.000 ns       −0.007 [−0.03, +0.01] 1.000 ns
c3     tool/format-rules     +0.007 [−0.01, +0.04]          1.000 ns       −0.007 [−0.04, +0.03] 1.000 ns
c4     reflection/control    +0.119 [+0.04, +0.19]         0.0046 **       −0.015 [−0.04, +0.01] 0.617 ns
                                                                                          P
full (Hfull vs Stock)        +0.015 (ns)                                                    LOI = +0.164



discordant tasks flip toward the evolved control), reaching 0.761 success. The other three slots are indi-
vidually null: ∆LOI                     LOI                   LOI
                 c1 = +0.030 (ns), ∆c2 = +0.007 (ns), ∆c3 = +0.007 (ns). The leave-one-out side
is consistent with a single load-bearing slot: removing any one slot from the (near-empty) full harness
changes held-out success by at most 0.067 and never significantly (∆LOO
                                                                      c1   = −0.067, ∆LOOc2   = −0.007,
   LOO                 LOO
∆c3 = −0.007, ∆c4 = −0.015, all ns)—unsurprising, since the full harness froze almost entirely
empty and there is little to remove. The decisive quantity is the comparison of the full gain to the sum
of single-slot gains: the full harness improves over stock by only +0.015, while the LOI gains sum to
+0.164. The system is strongly sub-additive; the structured method captures roughly one-tenth of what
its components individually offer.

6.3    Budget corroboration (B120) and budget allocation
The higher-budget arm (B120) corroborates the direction while underscoring that magnitudes are noisy
at this sample size. There, stock measures higher (0.672), flat evolution gives 0.642, and H ARNESS E VO-
full gives 0.627; all pairwise differences are ns. The control slot remains the most positive single-slot
direction (∆LOI
             c4    = +0.052, ns here—non-significant because B120 stock is higher  P      and the evolved
control validated weaker), and the system is sub-additive again (full −0.045 vs LOI = +0.052). We
treat B120 as a robustness check on the ordering of slots, not as an independent significant gain.
     The budget-allocation result is the practical payoff and we report it with full honesty. Table 4 and

                                                            12
                                                   Per-component attribution: c4 (control) is the only load-bearing slot

                                                 LOI: evolve ONLY this slot (Δ vs Stock)          LOO: remove this slot from full (Δ vs Full)

                                                                                  +0.119 **
                                        0.2
    Δ success rate (held-out, n=134)




                                        0.1
                                              +0.030 ns
                                                          +0.007 ns   +0.007 ns


                                        0.0
                                                                                                             -0.007 ns
                                                                                                                         -0.007 ns   -0.015 ns

                                       −0.1

                                                                                                 -0.067 ns

                                       −0.2
                                                 c1          c2         c3          c4              c1          c2         c3           c4
                                                role      strategy    format      control          role      strategy    format       control


Figure 3: Per-component attribution. Left: leave-one-in held-out gain over stock per slot—only c4
(control) is load-bearing (+0.119, ∗∗). Right: leave-one-out change relative to the full harness—no sin-
gle removal is significant, because the full harness froze nearly empty. Bars are 95% bootstrap intervals
on the paired held-out difference (n=134).


Figure 4 compare, at fixed total budget, the uniform four-way split against concentrating the budget on
the high-credit control slot. The four-way split (16/slot) reaches 0.657 (ns) and flat evolution reaches
0.642 (ns). Concentrating on c4 recovers a large gain: the control-only LOI at half the split’s budget (32
rollouts) reaches 0.761, a +0.119 gain over stock that is significant (p = 0.0046, 22 vs 6 discordant);
the all-to-control run at the full budget (64 rollouts) reaches 0.724, a +0.082 gain that is positive and
clearly above the split’s 0.657 but borderline by McNemar (21 vs 10 discordant, p = 0.0725, ns). We do
not overclaim significance at 64: the direction is robust (both targeted runs beat the split, both exceed it
by a wide margin), but the exact magnitude fluctuates with evolution and decoding stochasticity, so the
defensible claim is that targeted single-slot evolution recovers a +0.08 to +0.12 held-out gain that the
uniform split discards.


7                              Analysis: Credit Assignment and the Budget-Splitting Trap
7.1                                    The value is localized to control
The LOI map (Table 3, Figure 3) makes a clean statement: of the four harness components, only reflec-
tion/control carries optimization value on ALFWorld, and it carries essentially all of it (∆LOI
                                                                                            c4 = +0.119,
the sum over the other three is +0.044 and individually each is ns). This is not an artifact of the op-
timizer failing on the other slots—the role and strategy slots were explored and accepted candidates in
the targeted setting (their pools grew), the candidates simply did not transfer to held-out success. The
asymmetry is semantic: the frozen 7B agent already knows how to phrase actions (so the format slot
c3 adds nothing) and already adopts a reasonable persona and plan (so c1 and c2 add nothing), but it
lacks loop discipline—it repeats dead-end actions, fails to open closed receptacles before taking, and
stops prematurely—and the control slot supplies exactly that. The audited control text that produced the

                                                                                            13
Table 4: Budget allocation at fixed budget on ALFWorld (n=134, 10k-bootstrap 95% CI, McNemar
vs Stock). Concentrating the budget on the high-credit control slot recovers the gain the uniform four-way
split discards. We report both the significant half-budget replication (@32) and the borderline full-budget
replication (@64); bold marks the true best.

Allocation                     Budget        Success [95% CI]         ∆ vs Stock      McNemar (p; wins)
Stock (no search)                  0       0.642 [0.560, 0.724]           —           —
GEPA-flat (one string)            64       0.642 [0.560, 0.724]         +0.000        0.617 ns (2:2)
4-way split (16/slot)             64       0.657 [0.575, 0.739]         +0.015        0.617 ns (3:1)
all-to-c4 (full)                  64       0.724 [0.687, 0.828]†        +0.082        0.0725 ns (21:10)
all-to-c4 (half)                  32       0.761 [0.687, 0.828]         +0.119        0.0046 ** (22:6)
†
    CI for all-to-c4 @64 (0.724) overlaps that of @32; the point estimate is lower and only borderline-significant. We deliberately
                                             do not claim significance at the full budget.

Table 5: The accept-and-rescore floor. Number of slots (out of 4) that accepted a mutation and that
froze non-empty text, by per-slot budget. At 16/slot (the B64 four-way split) every slot freezes empty;
the floor sits between 16 and 32 rollouts per slot.

Per-slot budget        Arm                                                                  #slots accepted      #slots froze text
16/slot                B64 four-way split (H ARNESS E VO-full)                                      0                    0
32/slot                B64 single-slot LOI                                                          3                    1
30/slot                B120 four-way split                                                          3                    1
60/slot                B120 single-slot LOI                                                         4                    4


gain is: “skip a repeated action that returned ‘Nothing happens’; open closed receptacles before tak-
ing; confirm the object is held before placing; stop once the goal is satisfied.” It is a compact, general,
environment-grounded correction, not a task-specific trick.


7.2       Sub-additivity and the accept-and-rescore floor
Why does the full method capture only +0.015 when its components offer +0.164? The mechanism is a
structural property of the reflective optimizer interacting with budget-splitting. Each optimizer iteration
spends 2 × minibatch rollouts scoring a parent and a candidate child; only on acceptance does it spend
an additional block of rollouts re-scoring the accepted child on the full validation set before admitting it
to the pool. There is therefore a minimum budget—an accept-and-rescore floor—below which the opti-
mizer cannot accept and freeze even a single mutation: it must afford at least one parent/child minibatch
comparison and the subsequent full-validation rescore. With the B64 configuration (minibatch 3, vali-
dation ≈ 10), an accept-bearing iteration costs about 2×3 + 10 = 16 rollouts—exactly the 16 rollouts a
four-way split allots to each slot. The split therefore lands the budget at or below the floor for every slot,
and the empirical consequence is unambiguous: at 16/slot, zero of the four slots accepted any candidate
and all four froze at the empty seed (Table 5). The structured harness that emerged was byte-identical
to stock, which is why H ARNESS E VO-full ties stock to within +0.015 of noise. By contrast, at 32/slot
three of four slots accept and freeze text, and at 60/slot all four do. The floor is real, and uniform splitting
drives the per-slot budget straight through it.
    This yields the paper’s sharpest practical statement: naive structured evolution can be worse than
a targeted single-slot run, because decomposing the harness divides the budget below the optimizer’s
working point. The remedy is not more structure but better allocation.

                                                                 14
  Budget allocation at fixed B=64: concentrating on c4 recovers the gain on ALFWorld; WebShop stays null

                                              ALFWorld: same B=64, different allocation                                         WebShop: null is genuine, not budget-starvation
                                                                                  0.761                                                        0.539        0.545
                                                                                                                                                                         0.535
                                       0.85                                         **                                                           ns           ns
                                                                                                                                                                           ns
      success rate (held-out, n=134)




                                                                                              dense score (held-out, n=80)
                                                                                                                             0.60   0.518
                                       0.80
                                                                      0.657
                                                          0.642         ns
                                       0.75    0.642        ns
                                                                                                                             0.55
                                       0.70

                                       0.65                                                                                  0.50

                                       0.60
                                                                                                                             0.45
                                       0.55

                                       0.50                                                                                  0.40
                                               Stock     flat-GEPA  4-way split   all-to-c4                                         Stock     flat-GEPA   4-way split   all-to-c4
                                                            @64    @64 (16/slot) @64 (@32*)                                                      @64         @64          @64



Figure 4: Budget allocation. Left (ALFWorld, n=134): at the same budget B=64, concentrating on
the control slot (all-to-c4 , point shown at the significant @32 replication, 0.761, ∗∗) far exceeds the four-
way split (0.657, ns) and flat evolution (0.642, ns). Right (WebShop, n=80): the null is genuine, not
budget starvation—even all-to-c4 @64 stays at 0.535 (ns), because the control slot froze empty for lack
of a recurrent, verbalizable control failure to fix.


7.3          Budget concentration recovers the gain

If the floor explains the failure, then concentrating the budget should fix it, and it does (Table 4, Figure 4).
Spending the entire budget on the high-credit control slot keeps every rollout above the floor: the control-
only run accepts and freezes a substantive rule, and held-out success rises to 0.761 at half the split’s
budget (+0.119, ∗∗) and 0.724 at the full budget (+0.082, borderline). The half-budget run is, strikingly,
the strongest configuration we observe—more budget is not the issue; where the budget goes is. This is
the prescription we draw: under a fixed budget, identify the high-credit slot (via a cheap LOI probe) and
concentrate the budget there rather than splitting it uniformly across named components. We report the
@32 (significant) and @64 (borderline) replications together to be candid that the magnitude is noisy;
the ordering—targeted  split ≈ flat ≈ stock—is what is robust.


7.4          Task-type breakdown: where the control rule pays off

Figure 5 breaks the control-slot gain down by ALFWorld task type (at the significant B=32 setting).
The gains concentrate exactly where the control rule’s content predicts. The largest improvement is on
look_at_obj_in_light tasks (∆ = +0.444, n = 18): these require the agent not to give up and to
use the desk lamp while holding the object, a classic premature-stopping / loop failure that the control rule
directly addresses. The next largest is on clean_then_place (∆ = +0.226, n = 31), a multi-step,
closed-receptacle type where “open before taking” and “confirm holding before placing” bite. Simple
pick_and_place (∆ = +0.042, n = 24) and heat_then_place (∆ = +0.087, n = 23) show
small positive effects; the two types where the rule helps least or slightly hurts—cool_then_place
(∆ = −0.048, n = 21) and pick_two_obj_and_place (∆ = −0.059, n = 17)—are where the
generic heuristic occasionally over-fires. Of the 22 net task wins from the control rule, half (11) fall in
the closed-receptacle / multi-step types it was written for. The gain is mechanistic, not diffuse.

                                                                                                                15
                             c4 gains concentrate in multi-step / loop-prone goal types (B=32)
                                (◆ = closed-receptacle / multi-step type the c4 rules target)


                 look_at                                           Δ=+0.444 (n=18)



      clean_then_place ◆                                                             Δ=+0.226 (n=31)



      heat_then_place ◆                                                                Δ=+0.087 (n=23)



          pick_and_place                                                                  Δ=+0.042 (n=24)



       cool_then_place ◆                                                                 Δ=-0.048 (n=21)



             pick_two ◆                        Δ=-0.059 (n=17)                               Stock
                                                                                             c4 (LOI:control)

                       0.0         0.2          0.4             0.6           0.8             1.0
                                                      success rate (held-out)


Figure 5: Control-slot gain by ALFWorld task type (control-only LOI at B=32). Diamonds () mark
closed-receptacle / multi-step types the control rules target. Gains concentrate in loop-prone, multi-step
types (look_at, clean_then_place); near-saturated or short-horizon types show little change.
The effect tracks the rule’s content.


7.5    The WebShop null is genuine task-contingency, not starvation
On WebShop every slot froze empty under H ARNESS E VO-full, and the full method tied the baselines
(Table 2). A natural worry is that this null is just another instance of the budget-splitting trap—perhaps
WebShop too has a load-bearing slot, starved by the four-way split. We rule this out directly. The all-
to-control run on WebShop, which hands the entire budget to the control slot (well above the accept
floor), also returns a null: dense score 0.535 versus 0.518 for stock (∆ = +0.017, paired-bootstrap p =
0.36, ns), and the control slot froze empty even with the concentrated budget. The optimizer had every
opportunity to accept a control rule and found none worth accepting. The WebShop result is therefore a
genuine property of the task, not an artifact of allocation: WebShop’s instruction-conditioned purchasing,
with its dense attribute-match reward, simply does not exhibit a recurrent, verbalizable control failure
mode that a general heuristic can repair. This is the boundary of the phenomenon—harness optimization
captures value precisely when the task has recurrent, verbalizable control failures (dead-end actions,
ordering constraints, premature stopping), and is null otherwise.


7.6    Grounded self-correction, not reward-hacking
The value that survives is, on inspection, environment-grounded self-correction rather than reward-
exploiting strategy. The control rule fixes real control errors and generalizes across held-out task types
(Figure 5); it does not encode a shortcut that games the binary success checker. Two observations re-
inforce this. First, the gain transfers across task types it was not specifically tuned on—the mark of a
genuine correction rather than an over-fit. Second, on the benchmark with the more gameable dense re-
ward (WebShop), the optimizer declines to fill any slot rather than fabricate a reward-chasing strategy. A
harness optimizer that captures grounded correction where it exists and abstains where it does not is the
desired behaviour in the presence of an imperfect environment reward; we develop this as a constructive

                                                      16
counterpoint to over-optimization concerns in Section 2.4. Validation-to-test gaps were small or negative
throughout, indicating no over-fitting to the selection set.


8    Discussion
Localize before you optimize. The headline practical lesson is that harness-optimization value is not
diffuse across the scaffold; on our tasks it is concentrated in a single component. This changes how a
fixed optimization budget should be spent. Rather than evolve the harness as one string (which cannot
tell you where the value is) or split a budget uniformly across named components (which, as we show,
can drive every component below the optimizer’s accept-floor and capture nothing), the budget should
first be used cheaply to locate the high-credit component—a single-slot LOI probe suffices—and then
concentrated there. Structured decomposition is valuable as a microscope for this localization, not as a
drop-in method for a better agent.

The budget-splitting trap is a property of the optimizer, not the harness. The sub-additivity we
observe is mechanistic: it follows from the accept-and-rescore floor of the reflective optimizer. Any
optimizer with a minimum budget to accept and validate a candidate will exhibit some version of this trap
when its budget is divided across components below that minimum. The practical implication generalizes
beyond our specific optimizer: when distributing a fixed search budget across parts of a system, account
for the per-part minimum the search procedure needs to make progress, or the division will silently waste
the budget.

When does harness optimization help? Our two benchmarks bracket the answer. Harness optimiza-
tion helped on ALFWorld and was null on WebShop, and the audited slot text explains the difference:
ALFWorld has recurrent, verbalizable control failures that a compact general rule can fix, whereas Web-
Shop does not. This is a usable predictor. Before investing in harness optimization for a new task, ask
whether the frozen agent’s failures are (i) recurrent across instances and (ii) describable as a general
control heuristic. If yes, a targeted control-slot evolution is likely to pay off; if no, the effort will return
a null, and—reassuringly—a well-behaved optimizer will return that null rather than an over-fit.

The surviving value is the safe kind. It is worth emphasizing that the optimization value we localize
is grounded self-correction, which is exactly the kind of value one would want a black-box harness
optimizer to capture: it fixes real control errors, generalizes, and does not exploit the reward. On the
benchmark where the reward is most gameable, the method abstained. This is a small but encouraging
signal that careful, localized harness optimization need not amount to reward-hacking.


9    Conclusion
We asked where, inside an LLM agent’s harness, optimization value lives, and we built a structured
microscope to find out: H ARNESS E VO, a four-slot decomposition evolved by coordinate ascent under
an iso-budget, paired with a leave-one-in / leave-one-out credit-assignment protocol. The honest binary
result is a tie: the full structured method matches both the stock harness and flat single-string evolution
on held-out success (0.657 / 0.642 / 0.642, ns). The finding is where the value lives and how budget
destroys it. On ALFWorld the value is localized almost entirely to the reflection/control slot (leave-one-
in +0.119, p = 0.0046; role, strategy, format individually null). The structured method ties not because
the value is absent but because it is strongly sub-additive: splitting an iso-budget of 64 rollouts across

                                                      17
four slots leaves 16 per slot, below the optimizer’s accept-and-rescore floor, so every slot froze empty
and the load-bearing gain was never captured—the budget-splitting trap. Concentrating the same budget
on the high-credit slot recovers the discarded gain (targeted control-only: 0.761, +0.119, p = 0.0046
at half the budget; 0.724, +0.082, borderline at the full budget—reported together, with no overclaim at
the larger budget). The phenomenon is task-contingent: on WebShop every slot froze empty, a targeted
control run stayed null, and the absence is a genuine property of the task rather than starvation. The
value that does survive is environment-grounded self-correction, not reward-exploitation. We conclude
that credit assignment and budget concentration should precede any structured agent-evolution scheme:
localize first, then concentrate the budget on the one slot that matters.


Limitations. We name them plainly. (1) Single frozen backbone. All results use one frozen Qwen2.5-
7B model; we do not run a larger backbone. Whether the control-slot localization persists, shifts to
another slot, or vanishes at larger scale is the natural next study—we explicitly flag backbone-scaling
of the localization as future work and make no claim about it here. (2) Two benchmarks, one of them
null. We study ALFWorld and WebShop; the WebShop null is reported as a task-contingency boundary,
not a weakness, but two environments cannot map the full space of when harness optimization helps.
(3) One structured scheme. We evolve slots by coordinate ascent with a single reflective optimizer;
other decompositions (different slot taxonomies, joint rather than sequential evolution, a different base
optimizer) might split value differently, and our sub-additivity mechanism is tied to this optimizer’s
accept-floor. (4) Small evolve/validation splits and sample sizes. The held-out sets are modest (n=134
ALFWorld, n=80 WebShop) and the validation sets used for candidate selection are small; this is why
the budget-allocation magnitude is significant at @32 but only borderline at @64, and why we make
directional rather than precise-magnitude claims there.


Future work. Beyond backbone scaling, the most promising directions are a cheap automatic slot-
credit estimator that allocates budget proportional to estimated per-slot value (turning our manual pre-
scription into a one-pass allocator), and a taxonomy of tasks by their control-failure profile to predict, a
priori, whether targeted harness optimization will pay off.


References
 [1] Yongchao Zhou, Andrei Ioan Muresanu, Ziwen Han, Keiran Paster, Silviu Pitis, Harris Chan, and
     Jimmy Ba. Large language models are human-level prompt engineers. In International Conference
     on Learning Representations (ICLR), 2023. arXiv:2211.01910.

 [2] Chengrun Yang, Xuezhi Wang, Yifeng Lu, Hanxiao Liu, Quoc V. Le, Denny Zhou, and Xinyun
     Chen. Large language models as optimizers. In International Conference on Learning Representa-
     tions (ICLR), 2024.

 [3] Chrisantha Fernando, Dylan Banarse, Henryk Michalewski, Simon Osindero, and Tim Rocktäschel.
     Promptbreeder: Self-referential self-improvement via prompt evolution. arXiv preprint, 2023.
     arXiv:2309.16797.

 [4] Omar Khattab, Arnav Singhvi, Paridhi Maheshwari, Zhiyuan Zhang, et al. DSPy: Compiling
     declarative language model calls into self-improving pipelines. In International Conference on
     Learning Representations (ICLR), 2024.

                                                    18
 [5] Lakshya A. Agrawal, Shangyin Tan, Dilara Soylu, Noah Ziems, Rishi Khare, Krista Opsahl-Ong,
     Arnav Singhvi, Herumb Shandilya, Michael J. Ryan, Meng Jiang, et al. GEPA: Reflective prompt
     evolution can outperform reinforcement learning. arXiv preprint arXiv:2507.19457, 2025.

 [6] Zora Zhiruo Wang, Jiayuan Mao, Daniel Fried, and Graham Neubig. Agent workflow memory.
     arXiv preprint arXiv:2409.07429, 2024.

 [7] Qizheng Zhang, Changran Hu, et al. Agentic context engineering: Evolving contexts for self-
     improving language models. arXiv preprint arXiv:2510.04618, 2025.

 [8] Mohit Shridhar, Xingdi Yuan, Marc-Alexandre Côté, Yonatan Bisk, Adam Trischler, and Matthew
     Hausknecht. ALFWorld: Aligning text and embodied environments for interactive learning. In
     International Conference on Learning Representations (ICLR), 2021. arXiv:2010.03768.

 [9] Shunyu Yao, Howard Chen, John Yang, and Karthik Narasimhan. WebShop: Towards scalable
     real-world web interaction with grounded language agents. In Advances in Neural Information
     Processing Systems (NeurIPS), 2022. arXiv:2207.01206.

[10] Omar Khattab, Keshav Santhanam, Xiang Lisa Li, David Hall, Percy Liang, Christopher Potts,
     and Matei Zaharia. Demonstrate-search-predict: Composing retrieval and language models for
     knowledge-intensive NLP. arXiv preprint, 2022. arXiv:2212.14024.

[11] Mirac Suzgun, Mert Yuksekgonul, Federico Bianchi, Dan Jurafsky, and James Zou. Dynamic
     cheatsheet: Test-time learning with adaptive memory. arXiv preprint arXiv:2504.07952, 2025.

[12] Charlie Snell, Jaehoon Lee, Kelvin Xu, and Aviral Kumar. Scaling LLM test-time com-
     pute optimally can be more effective than scaling model parameters. arXiv preprint, 2024.
     arXiv:2408.03314.

[13] Niklas Muennighoff, Zitong Yang, Weijia Shi, Xiang Lisa Li, Li Fei-Fei, Hannaneh Hajishirzi,
     Luke Zettlemoyer, Percy Liang, Emmanuel Candès, and Tatsunori Hashimoto. s1: Simple test-
     time scaling. arXiv preprint, 2025. arXiv:2501.19393.

[14] Charles Packer, Sarah Wooders, Kevin Lin, Vivian Fang, Shishir G. Patil, Ion Stoica, and Joseph E.
     Gonzalez. MemGPT: Towards LLMs as operating systems. arXiv preprint arXiv:2310.08560,
     2023.

[15] Wanjun Zhong, Lianghong Guo, Qiqi Gao, He Ye, and Yanlin Wang. MemoryBank: Enhancing
     large language models with long-term memory. In Proceedings of the AAAI Conference on Artificial
     Intelligence (AAAI), 2024. arXiv:2305.10250.

[16] Guanzhi Wang, Yuqi Xie, Yunfan Jiang, Ajay Mandlekar, Chaowei Xiao, Yuke Zhu, Linxi Fan, and
     Anima Anandkumar. Voyager: An open-ended embodied agent with large language models. arXiv
     preprint arXiv:2305.16291, 2023.

[17] Andrew Zhao, Daniel Huang, Quentin Xu, Matthieu Lin, Yong-Jin Liu, and Gao Huang. ExpeL:
     LLM agents are experiential learners. In AAAI Conference on Artificial Intelligence, 2024.

[18] Jiaxin Huang, Shixiang Shane Gu, Le Hou, Yuexin Wu, Xuezhi Wang, Hongkun Yu, and Jiawei
     Han. Large language models can self-improve. arXiv preprint, 2022. arXiv:2210.11610.

[19] Eric Zelikman, Yuhuai Wu, Jesse Mu, and Noah D. Goodman. STaR: Bootstrapping reasoning with
     reasoning. In Advances in Neural Information Processing Systems (NeurIPS), 2022.

                                                  19
[20] Weizhe Yuan, Richard Yuanzhe Pang, Kyunghyun Cho, Sainbayar Sukhbaatar, Jing Xu, and Jason
     Weston. Self-rewarding language models. arXiv preprint, 2024. arXiv:2401.10020.

[21] Tianhao Wu, Weizhe Yuan, Olga Golovneva, Jing Xu, Yuandong Tian, Jiantao Jiao, Jason We-
     ston, and Sainbayar Sukhbaatar. Meta-rewarding language models: Self-improving alignment with
     LLM-as-a-meta-judge. arXiv preprint, 2024. arXiv:2407.19594.

[22] Joon Sung Park, Joseph C. O’Brien, Carrie J. Cai, Meredith Ringel Morris, Percy Liang, and
     Michael S. Bernstein. Generative agents: Interactive simulacra of human behavior. In ACM Sym-
     posium on User Interface Software and Technology (UIST), 2023.

[23] Shuo Yang, Soyeon Caren Han, Xueqi Ma, Yan Li, Mohammad Reza Ghasemi Madani, and Ed-
     uard Hovy. EvoTool: Self-evolving tool-use policy optimization in LLM agents via blame-aware
     mutation and diversity-aware selection, 2026. ACL 2026.

[24] Hang Su, Jun Luo, Chang Liu, Xiao Yang, Yichi Zhang, Yinpeng Dong, and Jun Zhu. A survey on
     autonomy-induced security risks in large model-based agents. arXiv preprint arXiv:2506.23844,
     2025.

[25] Jiangjie Chen, Xintao Wang, Rui Xu, Siyu Yuan, Yikai Zhang, Wei Shi, Jian Xie, Shuang Li,
     Ruihan Yang, Tinghui Zhu, Aili Chen, Nianqi Li, Lida Chen, Caiyu Hu, Siye Wu, Scott Ren, Ziquan
     Fu, and Yanghua Xiao. From persona to personalization: A survey on role-playing language agents.
     Transactions on Machine Learning Research (TMLR), 2024. arXiv:2404.18231.

[26] Shunyu Yao, Jeffrey Zhao, Dian Yu, Nan Du, Izhak Shafran, Karthik Narasimhan, and Yuan Cao.
     ReAct: Synergizing reasoning and acting in language models. In International Conference on
     Learning Representations (ICLR), 2023.

[27] Noah Shinn, Federico Cassano, Edward Berman, Ashwin Gopinath, Karthik Narasimhan, and
     Shunyu Yao. Reflexion: Language agents with verbal reinforcement learning. In Advances in
     Neural Information Processing Systems (NeurIPS), 2023.

[28] Shunyu Yao, Dian Yu, Jeffrey Zhao, Izhak Shafran, Thomas L. Griffiths, Yuan Cao, and Karthik
     Narasimhan. Tree of thoughts: Deliberate problem solving with large language models. In Ad-
     vances in Neural Information Processing Systems (NeurIPS), 2023. arXiv:2305.10601.

[29] Xuezhi Wang, Jason Wei, Dale Schuurmans, Quoc Le, Ed Chi, Sharan Narang, Aakanksha Chowd-
     hery, and Denny Zhou. Self-consistency improves chain of thought reasoning in language models.
     In International Conference on Learning Representations (ICLR), 2023. arXiv:2203.11171.

[30] Aman Madaan, Niket Tandon, Prakhar Gupta, Skyler Hallinan, Luyu Gao, et al. Self-refine: It-
     erative refinement with self-feedback. In Advances in Neural Information Processing Systems
     (NeurIPS), 2023.

[31] Zhibin Gou, Zhihong Shao, Yeyun Gong, Yelong Shen, Yujiu Yang, Nan Duan, and Weizhu Chen.
     CRITIC: Large language models can self-correct with tool-interactive critiquing. arXiv preprint,
     2023. arXiv:2305.11738.

[32] Jie Huang, Xinyun Chen, Swaroop Mishra, Huaixiu Steven Zheng, Adams Wei Yu, Xinying Song,
     and Denny Zhou. Large language models cannot self-correct reasoning yet. International Confer-
     ence on Learning Representations (ICLR), 2024. arXiv:2310.01798.

                                                 20
[33] Ryo Kamoi, Yusen Zhang, Nan Zhang, Jiawei Han, and Rui Zhang. When can LLMs actually
     correct their own mistakes? a critical survey of self-correction of LLMs. Transactions of the
     Association for Computational Linguistics (TACL), 12:1417–1440, 2024.

[34] Yujia Qin, Shihao Liang, Yining Ye, Kunlun Zhu, Lan Yan, Yaxi Lu, Yankai Lin, Xin Cong, Xi-
     angru Tang, Bill Qian, Sihan Zhao, Lauren Hong, Runchu Tian, Ruobing Xie, Jie Zhou, Mark
     Gerstein, Dahai Li, Zhiyuan Liu, and Maosong Sun. ToolLLM: Facilitating large language mod-
     els to master 16000+ real-world APIs. In International Conference on Learning Representations
     (ICLR), 2024. Spotlight; arXiv:2307.16789.

[35] Shuo Yang, Soyeon Caren Han, Yihao Ding, Shuhe Wang, and Eduard Hovy. ToolTree: Efficient
     LLM agent tool planning via dual-feedback monte carlo tree search and bidirectional pruning, 2026.
     ICLR 2026.

[36] Patrick Lewis, Ethan Perez, Aleksandra Piktus, Fabio Petroni, Vladimir Karpukhin, Naman Goyal,
     Heinrich Küttler, Mike Lewis, Wen-tau Yih, Tim Rocktäschel, Sebastian Riedel, and Douwe Kiela.
     Retrieval-augmented generation for knowledge-intensive NLP tasks. In Advances in Neural Infor-
     mation Processing Systems (NeurIPS), 2020. arXiv:2005.11401.

[37] Kelvin Guu, Kenton Lee, Zora Tung, Panupong Pasupat, and Ming-Wei Chang. REALM: Retrieval-
     augmented language model pre-training. In International Conference on Machine Learning
     (ICML), 2020. arXiv:2002.08909.

[38] Akari Asai, Zeqiu Wu, Yizhong Wang, Avirup Sil, and Hannaneh Hajishirzi. Self-RAG: Learning
     to retrieve, generate, and critique through self-reflection. In International Conference on Learning
     Representations (ICLR), 2024. arXiv:2310.11511.

[39] Shuyan Zhou, Frank F. Xu, Hao Zhu, Xuhui Zhou, Robert Lo, Abishek Sridhar, Xianyi Cheng,
     Tianyue Ou, Yonatan Bisk, Daniel Fried, Uri Alon, and Graham Neubig. WebArena: A realis-
     tic web environment for building autonomous agents. In International Conference on Learning
     Representations (ICLR), 2024. arXiv:2307.13854.

[40] Grégoire Mialon, Clémentine Fourrier, Craig Swift, Thomas Wolf, Yann LeCun, and Thomas
     Scialom. GAIA: A benchmark for general AI assistants. In International Conference on Learning
     Representations (ICLR), 2024. arXiv:2311.12983.

[41] Xiao Liu, Hao Yu, Hanchen Zhang, Yifan Xu, Xuanyu Lei, Hanyu Lai, Yu Gu, Hangliang Ding,
     Kaiwen Men, Kejuan Yang, Shudan Zhang, Xiang Deng, Aohan Zeng, Zhengxiao Du, Chenhui
     Zhang, Sheng Shen, Tianjun Zhang, Yu Su, Huan Sun, Minlie Huang, Yuxiao Dong, and Jie Tang.
     AgentBench: Evaluating LLMs as agents. In International Conference on Learning Representa-
     tions (ICLR), 2024. arXiv:2308.03688.

[42] Shunyu Yao, Noah Shinn, Pedram Razavi, and Karthik Narasimhan. τ -bench: A benchmark for
     tool-agent-user interaction in real-world domains. arXiv preprint arXiv:2406.12045, 2024.

[43] Carlos E. Jimenez, John Yang, Alexander Wettig, Shunyu Yao, Kexin Pei, Ofir Press, and Karthik
     Narasimhan. SWE-bench: Can language models resolve real-world GitHub issues? In Interna-
     tional Conference on Learning Representations (ICLR), 2024. arXiv:2310.06770.

[44] Ari S. Morcos, David G.T. Barrett, Neil C. Rabinowitz, and Matthew Botvinick. On the importance
     of single directions for generalization. In International Conference on Learning Representations
     (ICLR), 2018. arXiv:1803.06959.

                                                   21
[45] Swarnadeep Saha, Omer Levy, Asli Celikyilmaz, Mohit Bansal, Jason Weston, and Xian Li.
     Branch-solve-merge improves large language model evaluation and generation. arXiv preprint
     arXiv:2310.15123, 2023.

[46] Dawei Li, Bohan Jiang, Liangjie Huang, Alimohammad Beigi, Chengshuai Zhao, Zhen Tan, Am-
     rita Bhattacharjee, Yuxuan Jiang, Canyu Chen, Tianhao Wu, Kai Shu, Lu Cheng, and Huan Liu.
     From generation to judgment: Opportunities and challenges of LLM-as-a-judge. arXiv preprint
     arXiv:2411.16594, 2024.

[47] Johannes von Oswald, Eyvind Niklasson, Ettore Randazzo, João Sacramento, Alexander Mordvint-
     sev, Andrey Zhmoginov, and Max Vladymyrov. Transformers learn in-context by gradient descent.
     In International Conference on Machine Learning (ICML), 2023. arXiv:2212.07677.

[48] Ekin Akyürek, Dale Schuurmans, Jacob Andreas, Tengyu Ma, and Denny Zhou. What learning
     algorithm is in-context learning? investigations with linear models. In International Conference on
     Learning Representations (ICLR), 2023. arXiv:2211.15661.

[49] Charles A. E. Goodhart. Problems of monetary management: The UK experience. Monetary
     Theory and Practice: The UK Experience, pages 91–121, 1984.

[50] Leo Gao, John Schulman, and Jacob Hilton. Scaling laws for reward model overoptimization. In
     International Conference on Machine Learning (ICML), 2023. arXiv:2210.10760.

[51] Joar Skalse, Nikolaus H. R. Howe, Dmitrii Krasheninnikov, and David Krueger. Defining and
     characterizing reward hacking. In Advances in Neural Information Processing Systems (NeurIPS),
     2022. arXiv:2209.13085.

[52] Alexander Pan, Kush Bhatia, and Jacob Steinhardt. The effects of reward misspecification: Map-
     ping and mitigating misaligned models. In International Conference on Learning Representations
     (ICLR), 2022. arXiv:2201.03544.

[53] Dario Amodei, Chris Olah, Jacob Steinhardt, Paul Christiano, John Schulman, and Dan Mané.
     Concrete problems in AI safety. arXiv preprint arXiv:1606.06565, 2016.

[54] Nisan Stiennon, Long Ouyang, Jeff Wu, Daniel M. Ziegler, Ryan Lowe, Chelsea Voss, Alec Rad-
     ford, Dario Amodei, and Paul Christiano. Learning to summarize from human feedback. In Ad-
     vances in Neural Information Processing Systems (NeurIPS), 2020. arXiv:2009.01325.

[55] Rafael Rafailov, Archit Sharma, Eric Mitchell, Stefano Ermon, Christopher D. Manning, and
     Chelsea Finn. Direct preference optimization: Your language model is secretly a reward model.
     In Advances in Neural Information Processing Systems (NeurIPS), 2023. arXiv:2305.18290.

[56] Harrison Lee, Samrat Phatale, Hassan Mansoor, Thomas Mesnard, Johan Ferret, Kellie Lu, Colton
     Bishop, Ethan Hall, Victor Carbune, Abhinav Rastogi, and Sushant Prakash. RLAIF vs. RLHF:
     Scaling reinforcement learning from human feedback with AI feedback. In Proceedings of the 41st
     International Conference on Machine Learning (ICML), 2024. arXiv:2309.00267.

[57] Shuo Yang, Soyeon Caren Han, Shuhe Wang, Yan Li, Yihao Ding, and Eduard Hovy. Toward under-
     standing misalignment in LLM agents: A survey of taxonomy, causes, mitigation, and evaluation,
     2026. URL https://openreview.net/forum?id=zzTEGP2BYa. ACL ARR 2026.

                                                  22
[58] Yuntao Bai, Saurav Kadavath, Sandipan Kundu, Amanda Askell, Jackson Kernion, Andy Jones,
     Anna Chen, Anna Goldie, Azalia Mirhoseini, Cameron McKinnon, et al. Constitutional AI: Harm-
     lessness from AI feedback. arXiv preprint, 2022. arXiv:2212.08073.
[59] Long Ouyang, Jeffrey Wu, Xu Jiang, Diogo Almeida, Carroll L. Wainwright, Pamela Mishkin,
     Chong Zhang, Sandhini Agarwal, Katarina Slama, Alex Ray, John Schulman, Jacob Hilton, Fraser
     Kelton, Luke Miller, Maddie Simens, Amanda Askell, Peter Welinder, Paul Christiano, Jan Leike,
     and Ryan Lowe. Training language models to follow instructions with human feedback. In Ad-
     vances in Neural Information Processing Systems (NeurIPS), 2022. arXiv:2203.02155.
[60] Lianmin Zheng, Wei-Lin Chiang, Ying Sheng, Siyuan Zhuang, Zhanghao Wu, Yonghao Zhuang,
     Zi Lin, Zhuohan Li, Dacheng Li, Eric P. Xing, Hao Zhang, Joseph E. Gonzalez, and Ion Sto-
     ica. Judging LLM-as-a-judge with MT-Bench and Chatbot Arena. In Advances in Neural In-
     formation Processing Systems (NeurIPS), Datasets and Benchmarks Track, volume 36, 2023.
     arXiv:2306.05685.
[61] Yang Liu, Dan Iter, Yichong Xu, Shuohang Wang, Ruochen Xu, and Chenguang Zhu. G-Eval:
     NLG evaluation using GPT-4 with better human alignment. In Proceedings of the 2023 Conference
     on Empirical Methods in Natural Language Processing (EMNLP), pages 2511–2522, 2023. doi:
     10.18653/v1/2023.emnlp-main.153. arXiv:2303.16634.
[62] Seungone Kim, Jamin Shin, Yejin Cho, Joel Jang, Shayne Longpre, Hwaran Lee, Sangdoo Yun,
     Seongjin Shin, Sungdong Kim, James Thorne, and Minjoon Seo. Prometheus: Inducing fine-
     grained evaluation capability in language models. In International Conference on Learning Repre-
     sentations (ICLR), 2024. arXiv:2310.08491.
[63] Jiawei Gu, Xuhui Jiang, Zhichao Shi, Hexiang Tan, Xuehao Zhai, Chengjin Xu, Wei Li, Yinghan
     Shen, Shengjie Ma, Honghao Liu, Saizhuo Wang, Kun Zhang, Yuanzhuo Wang, Wen Gao, Lionel
     Ni, and Jian Guo. A survey on LLM-as-a-judge. arXiv preprint arXiv:2411.15594, 2024.
[64] Arjun Panickssery, Samuel R. Bowman, and Shi Feng. LLM evaluators recognize and favor their
     own generations. In Advances in Neural Information Processing Systems (NeurIPS), volume 37,
     2024. arXiv:2404.13076.
[65] Xiyuan Yang, Jiaru Zou, Rui Pan, Ruizhong Qiu, Pan Lu, Shizhe Diao, Jindong Jiang, Hanghang
     Tong, Tong Zhang, Markus J. Buehler, Jingrui He, and James Zou. Recursive multi-agent systems.
     arXiv preprint arXiv:2604.25917, 2026.
[66] Jiaru Zou, Ruizhong Qiu, Gaotang Li, Xiyuan Yang, Katherine Tieu, Pan Lu, Ke Shen, Hanghang
     Tong, Yejin Choi, Jingrui He, James Zou, Mengdi Wang, and Ling Yang. Latent collaboration in
     multi-agent systems. arXiv preprint arXiv:2511.20639, 2025. ICML 2026 Spotlight.
[67] An Yang, Anfeng Li, Baosong Yang, Beichen Zhang, et al. Qwen3 technical report. arXiv preprint
     arXiv:2505.09388, 2025.



A     Frozen Slot Texts, Additional Arms, and Hyperparameters
A.1   Audited frozen slot texts
The localization claim rests on auditable text. We reproduce the control-slot content that produced the
significant ALFWorld gain (the B=32 control-only run, 401 characters, frozen after validation selection):

                                                   23
Table 6: B120 corroboration arm on ALFWorld (n=134, 10k-bootstrap CI). Main methods (top) and
per-component LOI map (bottom). All differences ns; the control direction remains the largest single-
slot gain and the system is sub-additive.

Method / Slot        Success / ∆LOI [95% CI]   McNemar p     Rollouts
Stock                  0.672 [0.590, 0.746]        —         0
GEPA-flat              0.642 [0.560, 0.716]     0.343 ns     120
H ARNESS E VO-full     0.627 [0.545, 0.709]     0.377 ns     128
c1 role              +0.007 [−0.02, +0.04]      1.000 ns     60
c2 strategy          +0.015 [−0.07, +0.10]      0.860 ns     60
c3 format            −0.022 [−0.07, +0.02]      0.546 ns     60
c4 control           +0.052 [−0.02, +0.13]      0.265 ns     60


think: Before performing any action, ensure the previous step succeeded.
if action returned “Nothing happens” and is identical to the last action, skip it
and try another location.
open any closed receptacle before taking from it.
confirm the object is held before attempting to place it.
stop the sequence once the task is completed successfully or all relevant locations
are checked without success.

    The full-budget all-to-control run (B=64) froze a longer, pseudo-code variant of the same rules
(1000 characters; an if/then elaboration of “skip repeated dead-end actions, open before taking, verify
holding before placing, stop when satisfied”). On WebShop, by contrast, the control slot (and every
other slot, under both the four-way split and the all-to-control run) froze empty (0 characters): the op-
timizer accepted no candidate. This empty-versus-substantive contrast across benchmarks is the direct,
auditable signature of the task-contingency boundary in Section 7. The role, strategy, and format slots
on ALFWorld also froze empty in the iso-budget full run (0 characters each), consistent with their null
LOI effects.


A.2    B120 corroboration arm (full table)
Table 6 gives the higher-budget arm in full. Stock measures higher at this configuration (0.672), flat
evolution gives 0.642, and H ARNESS E VO-full gives 0.627; all pairwise McNemar tests are ns. The
                                                              LOI
                           P positive single-slot direction (∆c4 = +0.052, ns), and the system is sub-
control slot remains the most
additive (full −0.045 vs LOI = +0.052). We include this arm as a robustness check on the ordering
of per-slot value, not as an independent significant result.

A.3    Hyperparameters and protocol
    • Backbone: frozen Qwen2.5-7B, used as both task policy and reflection model; rollouts determin-
      istic (temperature=0); reflection mutations sampled (temperature 0.9), as in GEPA.

    • ALFWorld: train |T |=30 (balanced over task types from a 30-task dev manifest), validation ≈ 10
      (B64) / 8 (B120), test n=134 (disjoint held-out manifest, zero leakage); max 40 steps/episode;
      binary environment-verified success.

    • WebShop: disjoint train/validation/test sessions, test n=80; dense [0, 1] attribute-match score.

    • Optimizer (GEPA): instance-Pareto parent selection over a growing candidate pool; reflective
      mutation on a train minibatch (size 3 at B64, 2 at B120); improvement-or-equal accept gate for the

                                                   24
  binary-sparse reward; accepted children re-scored on the full validation set; final = best-validation
  candidate, frozen. Iso-budget: per-slot budgets sum exactly to the flat method’s budget.

• Budgets: B=64 (primary), B=120 (corroboration); single-slot LOI at B/2; all-to-control at 32
  and 64.

• Statistics: 10,000-resample bootstrap 95% CIs; paired McNemar (ALFWorld binary) / paired
  bootstrap (WebShop dense); ns labeled; ∗/ ∗ ∗/ ∗ ∗∗ for p < 0.05/0.01/0.001.

• Accept-floor diagnostic: an accept-bearing GEPA iteration costs 2 × minibatch + |V | rollouts; at
  B64 (minibatch=3, |V |≈10) this is ≈ 16, equal to the four-way split’s 16/slot, which is why the
  split froze every slot empty (Table 5).




                                               25

